Hybrid discontinuous Galerkin discretizations for the damped time-harmonic Galbrun's equation

In this article, we study the damped time-harmonic Galbrun's equation which models solar and stellar oscillations. We introduce and analyze hybrid discontinuous Galerkin discretizations (HDG) that are stable and optimally convergent for all polynomial degrees greater than or equal to one. The proposed methods are robust with respect to the drastic changes in the magnitude of the coefficients that naturally occur in stars. Our analysis is based on the concept of discrete approximation schemes and weak T-compatibility, which exploits the weakly T-coercive structure of the equation. Compared to the $H^1$-conforming discretization of [Halla, Lehrenfeld, Stocker, 2022], our method offers improved stability and robustness. Furthermore, it significantly reduces the computational costs compared to the $H(\operatorname{div})$-conforming DG discretization of [Halla, 2023], which has similar stability properties. These advantages make the proposed HDG methods well-suited for astrophysical simulations.

==> data/CompareWithSIP.csv <==
L,order,ndofs,nz,ne,method,wxerror,coeffb,lambda,mn
0,5,2346,30096,27,HdivHDG,1.3629008289106532,0.1,1.0,0.01
1,5,9275,118512,108,HdivHDG,0.022607929961863164,0.1,1.0,0.01
2,5,36822,470304,432,HdivHDG,0.00019203164321295927,0.1,1.0,0.01
3,5,146672,1873728,1728,HdivHDG,6.0311389182257805e-06,0.1,1.0,0.01
4,5,585396,7479936,6912,HdivHDG,1.911915353075435e-07,0.1,1.0,0.01
0,5,1212,30096,27,HdivSIPHDG,1.6763791683883233,0.1,1.0,0.01
1,5,4739,118512,108,HdivSIPHDG,0.21477093150283183,0.1,1.0,0.01
2,5,18678,470304,432,HdivSIPHDG,0.004874851025610404,0.1,1.0,0.01
3,5,74096,1873728,1728,HdivSIPHDG,4.095342665764474e-05,0.1,1.0,0.01
4,5,295092,7479936,6912,HdivSIPHDG,1.3959611839893004e-06,0.1,1.0,0.01
0,5,1212,30096,27,HdivSIPHDG,0.6179574653020753,0.1,10.0,0.01
1,5,4739,118512,108,HdivSIPHDG,0.45190948020277416,0.1,10.0,0.01
2,5,18678,470304,432,HdivSIPHDG,0.12211100782551174,0.1,10.0,0.01
3,5,74096,1873728,1728,HdivSIPHDG,0.0008404560595833886,0.1,10.0,0.01
4,5,295092,7479936,6912,HdivSIPHDG,0.00014210780580627505,0.1,10.0,0.01
0,5,1212,30096,27,HdivSIPHDG,2.5521455187558457,0.1,100.0,0.01
1,5,4739,118512,108,HdivSIPHDG,0.16854226122150595,0.1,100.0,0.01
2,5,18678,470304,432,HdivSIPHDG,0.009713779477278712,0.1,100.0,0.01
3,5,74096,1873728,1728,HdivSIPHDG,0.00013165552336834898,0.1,100.0,0.01
4,5,295092,7479936,6912,HdivSIPHDG,7.325961483845926e-06,0.1,100.0,0.01
0,5,2346,30096,27,HdivHDG,0.15339691497695557,0.3872983346207417,1.0,0.15
1,5,9275,118512,108,HdivHDG,0.0035728447493150787,0.3872983346207417,1.0,0.15
2,5,36822,470304,432,HdivHDG,0.0001912222271631704,0.3872983346207417,1.0,0.15
3,5,146672,1873728,1728,HdivHDG,6.138177188295208e-06,0.3872983346207417,1.0,0.15
4,5,585396,7479936,6912,HdivHDG,1.944579223788965e-07,0.3872983346207417,1.0,0.15
0,5,1212,30096,27,HdivSIPHDG,0.8384829487969202,0.3872983346207417,1.0,0.15
1,5,4739,118512,108,HdivSIPHDG,0.032368049982539115,0.3872983346207417,1.0,0.15
2,5,18678,470304,432,HdivSIPHDG,0.0019893713926167397,0.3872983346207417,1.0,0.15
3,5,74096,1873728,1728,HdivSIPHDG,0.00011763258665171772,0.3872983346207417,1.0,0.15
4,5,295092,7479936,6912,HdivSIPHDG,1.2864838517538598e-06,0.3872983346207417,1.0,0.15
0,5,1212,30096,27,HdivSIPHDG,5.645856586968894,0.3872983346207417,10.0,0.15
1,5,4739,118512,108,HdivSIPHDG,0.07517086792517177,0.3872983346207417,10.0,0.15
2,5,18678,470304,432,HdivSIPHDG,0.003101060862787769,0.3872983346207417,10.0,0.15
3,5,74096,1873728,1728,HdivSIPHDG,0.00021966290471457815,0.3872983346207417,10.0,0.15
4,5,295092,7479936,6912,HdivSIPHDG,5.067259970157987e-06,0.3872983346207417,10.0,0.15
0,5,1212,30096,27,HdivSIPHDG,3.035264062467397,0.3872983346207417,100.0,0.15
1,5,4739,118512,108,HdivSIPHDG,0.04304112991073921,0.3872983346207417,100.0,0.15
2,5,18678,470304,432,HdivSIPHDG,0.000859704891249494,0.3872983346207417,100.0,0.15
3,5,74096,1873728,1728,HdivSIPHDG,0.00016551907028211112,0.3872983346207417,100.0,0.15
4,5,295092,7479936,6912,HdivSIPHDG,2.7430397591340693e-05,0.3872983346207417,100.0,0.15
0,5,2346,30096,27,HdivHDG,0.14914600932834593,0.5477225575051661,1.0,0.3
1,5,9275,118512,108,HdivHDG,0.0035802869960233027,0.5477225575051661,1.0,0.3
2,5,36822,470304,432,HdivHDG,0.0001922263161969049,0.5477225575051661,1.0,0.3
3,5,146672,1873728,1728,HdivHDG,6.17097073298041e-06,0.5477225575051661,1.0,0.3
4,5,585396,7479936,6912,HdivHDG,1.9514817143430617e-07,0.5477225575051661,1.0,0.3
0,5,1212,30096,27,HdivSIPHDG,0.5807802719032222,0.5477225575051661,1.0,0.3
1,5,4739,118512,108,HdivSIPHDG,0.030902788475773713,0.5477225575051661,1.0,0.3
2,5,18678,470304,432,HdivSIPHDG,0.006944885986384328,0.5477225575051661,1.0,0.3
3,5,74096,1873728,1728,HdivSIPHDG,0.0001063841474490656,0.5477225575051661,1.0,0.3
4,5,295092,7479936,6912,HdivSIPHDG,1.2576825165389003e-05,0.5477225575051661,1.0,0.3
0,5,1212,30096,27,HdivSIPHDG,7.695939969674879,0.5477225575051661,10.0,0.3
1,5,4739,118512,108,HdivSIPHDG,0.06524983330115426,0.5477225575051661,10.0,0.3
2,5,18678,470304,432,HdivSIPHDG,0.007304824329493943,0.5477225575051661,10.0,0.3
3,5,74096,1873728,1728,HdivSIPHDG,7.993300596635491e-05,0.5477225575051661,10.0,0.3
4,5,295092,7479936,6912,HdivSIPHDG,2.5356312280424797e-06,0.5477225575051661,10.0,0.3
0,5,1212,30096,27,HdivSIPHDG,1.0813446128461097,0.5477225575051661,100.0,0.3
1,5,4739,118512,108,HdivSIPHDG,0.008600257404367281,0.5477225575051661,100.0,0.3
2,5,18678,470304,432,HdivSIPHDG,0.0007987533227543787,0.5477225575051661,100.0,0.3
3,5,74096,1873728,1728,HdivSIPHDG,0.00011456897782977381,0.5477225575051661,100.0,0.3
4,5,295092,7479936,6912,HdivSIPHDG,7.223396376510871e-06,0.5477225575051661,100.0,0.3
0,5,2346,30096,27,HdivHDG,0.1466570152985591,0.6708203932499369,1.0,0.45
1,5,9275,118512,108,HdivHDG,0.0035901037303790974,0.6708203932499369,1.0,0.45
2,5,36822,470304,432,HdivHDG,0.00019295584511006152,0.6708203932499369,1.0,0.45
3,5,146672,1873728,1728,HdivHDG,6.192424793786557e-06,0.6708203932499369,1.0,0.45
4,5,585396,7479936,6912,HdivHDG,1.9566333902361253e-07,0.6708203932499369,1.0,0.45
0,5,1212,30096,27,HdivSIPHDG,0.7034066923424406,0.6708203932499369,1.0,0.45
1,5,4739,118512,108,HdivSIPHDG,0.036028629314188605,0.6708203932499369,1.0,0.45
2,5,18678,470304,432,HdivSIPHDG,0.010190091556992234,0.6708203932499369,1.0,0.45
3,5,74096,1873728,1728,HdivSIPHDG,0.00039631358306569953,0.6708203932499369,1.0,0.45
4,5,295092,7479936,6912,HdivSIPHDG,5.614427902024998e-06,0.6708203932499369,1.0,0.45
0,5,1212,30096,27,HdivSIPHDG,7.674916755584918,0.6708203932499369,10.0,0.45
1,5,4739,118512,108,HdivSIPHDG,0.11790142724412117,0.6708203932499369,10.0,0.45
2,5,18678,470304,432,HdivSIPHDG,0.010018586390736528,0.6708203932499369,10.0,0.45
3,5,74096,1873728,1728,HdivSIPHDG,0.0003099305094492307,0.6708203932499369,10.0,0.45
4,5,295092,7479936,6912,HdivSIPHDG,1.9078424120739e-06,0.6708203932499369,10.0,0.45
0,5,1212,30096,27,HdivSIPHDG,0.8852212396502512,0.6708203932499369,100.0,0.45
1,5,4739,118512,108,HdivSIPHDG,0.005413972404818473,0.6708203932499369,100.0,0.45
2,5,18678,470304,432,HdivSIPHDG,0.00182666154528842,0.6708203932499369,100.0,0.45
3,5,74096,1873728,1728,HdivSIPHDG,0.00018530342088171666,0.6708203932499369,100.0,0.45
4,5,295092,7479936,6912,HdivSIPHDG,1.6998780872536878e-05,0.6708203932499369,100.0,0.45


==> data/ConvergenceStudy.csv <==
L,order,ndofs,ncdofs,nz,ne,method,wxerror,coeffb,lamb,methodInd
0,3,1132,272,13376,27,HdivHDG,0.2171930804114123,0.5,0,0
1,3,4471,1192,52672,108,HdivHDG,0.007088566446771269,0.5,0,0
2,3,17710,4976,209024,432,HdivHDG,0.0015186115618426638,0.5,0,0
3,3,70432,20320,832768,1728,HdivHDG,0.000191553100829894,0.5,0,0
4,3,280852,82112,3324416,6912,HdivHDG,2.3991791320578645e-05,0.5,0,0
0,4,1685,340,20900,27,HdivHDG,0.013629570396304535,0.5,0,0
1,4,6657,1490,82300,108,HdivHDG,0.0012371303815589126,0.5,0,0
2,4,26402,6220,326600,432,HdivHDG,5.583116455614458e-05,0.5,0,0
3,4,105096,25400,1301200,1728,HdivHDG,3.1600494501159332e-06,0.5,0,0
4,4,419300,102640,5194400,6912,HdivHDG,1.8914487227951288e-07,0.5,0,0
0,3,869,238,10241,27,redHdivHDG,0.16940653623662927,0.5,0,1
1,3,3432,1043,40327,108,redHdivHDG,0.007135293969096789,0.5,0,1
2,3,13580,4354,160034,432,redHdivHDG,0.0015199037147848632,0.5,0,1
3,3,53964,17780,637588,1728,redHdivHDG,0.00019187464150433663,0.5,0,1
4,3,215084,71848,2545256,6912,redHdivHDG,2.404098543776154e-05,0.5,0,1
0,4,1368,306,16929,27,redHdivHDG,0.014705053258428514,0.5,0,1
1,4,5402,1341,66663,108,redHdivHDG,0.0012245709081244501,0.5,0,1
2,4,21408,5598,264546,432,redHdivHDG,5.7416159413827076e-05,0.5,0,1
3,4,85172,22860,1053972,1728,redHdivHDG,3.2468349272657013e-06,0.5,0,1
4,4,339708,92376,4207464,6912,redHdivHDG,1.9548469142598986e-07,0.5,0,1
0,3,1456,272,13376,27,fullHDG,0.4233705823543804,0.5,-1,2
1,3,5814,1192,52672,108,fullHDG,0.8507131384621385,0.5,-1,2
2,3,23116,4976,209024,432,fullHDG,0.22958313521935647,0.5,-1,2
3,3,92064,20320,832768,1728,fullHDG,0.00046957345954128516,0.5,-1,2
4,3,367336,82112,3324416,6912,fullHDG,4.2436419731536005e-05,0.5,-1,2
0,4,2090,340,20900,27,fullHDG,0.040028598861241604,0.5,-1,2
1,4,8324,1490,82300,108,fullHDG,5.910678078508585,0.5,-1,2
2,4,33104,6220,326600,432,fullHDG,0.0010162741938202912,0.5,-1,2
3,4,131912,25400,1301200,1728,fullHDG,1.911944096326765e-05,0.5,-1,2
4,4,526520,102640,5194400,6912,fullHDG,8.896870148799357e-07,0.5,-1,2
0,3,1456,272,13376,27,fullHDG,0.6114127302933002,0.5,-10,2
1,3,5814,1192,52672,108,fullHDG,0.4452574440981419,0.5,-10,2
2,3,23116,4976,209024,432,fullHDG,0.001877360321130411,0.5,-10,2
3,3,92064,20320,832768,1728,fullHDG,0.00022337231999585905,0.5,-10,2
4,3,367336,82112,3324416,6912,fullHDG,2.7520275394314518e-05,0.5,-10,2
0,4,2090,340,20900,27,fullHDG,3.639783096474741,0.5,-10,2
1,4,8324,1490,82300,108,fullHDG,0.002966661476041622,0.5,-10,2
2,4,33104,6220,326600,432,fullHDG,0.00012717454997262858,0.5,-10,2
3,4,131912,25400,1301200,1728,fullHDG,7.2482273962385696e-06,0.5,-10,2
4,4,526520,102640,5194400,6912,fullHDG,4.366624247574144e-07,0.5,-10,2
0,3,1456,272,13376,27,fullHDG,1.327859283975059,0.5,-100,2
1,3,5814,1192,52672,108,fullHDG,0.007347455756959317,0.5,-100,2
2,3,23116,4976,209024,432,fullHDG,0.0015347382262017077,0.5,-100,2
3,3,92064,20320,832768,1728,fullHDG,0.00019293826838461588,0.5,-100,2
4,3,367336,82112,3324416,6912,fullHDG,2.4141014561809293e-05,0.5,-100,2
0,4,2090,340,20900,27,fullHDG,0.024823882759143823,0.5,-100,2
1,4,8324,1490,82300,108,fullHDG,0.0013390738502121015,0.5,-100,2
2,4,33104,6220,326600,432,fullHDG,6.145435148717227e-05,0.5,-100,2
3,4,131912,25400,1301200,1728,fullHDG,3.4798933791038112e-06,0.5,-100,2
4,4,526520,102640,5194400,6912,fullHDG,2.087221770619697e-07,0.5,-100,2
0,3,1456,272,13376,27,fullHDG,0.7314263543275935,0.5,-1000,2
1,3,5814,1192,52672,108,fullHDG,0.007107288114518627,0.5,-1000,2
2,3,23116,4976,209024,432,fullHDG,0.0015194085000898388,0.5,-1000,2
3,3,92064,20320,832768,1728,fullHDG,0.00019159534091897878,0.5,-1000,2
4,3,367336,82112,3324416,6912,fullHDG,2.3994821374349803e-05,0.5,-1000,2
0,4,2090,340,20900,27,fullHDG,0.014296591184044496,0.5,-1000,2
1,4,8324,1490,82300,108,fullHDG,0.001240176406752583,0.5,-1000,2
2,4,33104,6220,326600,432,fullHDG,5.5928667385167696e-05,0.5,-1000,2
3,4,131912,25400,1301200,1728,fullHDG,3.1571396539859467e-06,0.5,-1000,2
4,4,526520,102640,5194400,6912,fullHDG,1.899509468511625e-07,0.5,-1000,2
0,3,1456,272,13376,27,fullHDG,0.5529897453288409,0.5,-10000,2
1,3,5814,1192,52672,108,fullHDG,0.007090370571922301,0.5,-10000,2
2,3,23116,4976,209024,432,fullHDG,0.0015186821000261505,0.5,-10000,2
3,3,92064,20320,832768,1728,fullHDG,0.00019155815802366909,0.5,-10000,2
4,3,367336,82112,3324416,6912,fullHDG,2.399799541644308e-05,0.5,-10000,2
0,4,2090,340,20900,27,fullHDG,0.013880253353113242,0.5,-10000,2
1,4,8324,1490,82300,108,fullHDG,0.0012373252301507074,0.5,-10000,2
2,4,33104,6220,326600,432,fullHDG,5.583711921363428e-05,0.5,-10000,2
3,4,131912,25400,1301200,1728,fullHDG,3.207506881190444e-06,0.5,-10000,2
4,4,526520,102640,5194400,6912,fullHDG,2.7862389384703804e-06,0.5,-10000,2
0,3,1146,204,7524,27,redfullHDG,0.5591899610018061,0.5,-1,3
1,3,4600,894,29628,108,redfullHDG,0.14503872587518857,0.5,-1,3
2,3,18312,3732,117576,432,redfullHDG,0.33241346070405386,0.5,-1,3
3,3,72952,15240,468432,1728,redfullHDG,0.00042162253026718717,0.5,-1,3
4,3,291096,61584,1869984,6912,redfullHDG,5.261546455139154e-05,0.5,-1,3
0,4,1726,272,13376,27,redfullHDG,0.04122483193553457,0.5,-1,3
1,4,6894,1192,52672,108,redfullHDG,0.3514303053170794,0.5,-1,3
2,4,27436,4976,209024,432,redfullHDG,0.0007497105343286508,0.5,-1,3
3,4,109344,20320,832768,1728,redfullHDG,1.8437454655837538e-05,0.5,-1,3
4,4,436456,82112,3324416,6912,redfullHDG,1.2843642614713586e-06,0.5,-1,3
0,3,1146,204,7524,27,redfullHDG,0.5890541772325276,0.5,-10,3
1,3,4600,894,29628,108,redfullHDG,0.026786560423668244,0.5,-10,3
2,3,18312,3732,117576,432,redfullHDG,0.001912084771465678,0.5,-10,3
3,3,72952,15240,468432,1728,redfullHDG,0.0002718517020339538,0.5,-10,3
4,3,291096,61584,1869984,6912,redfullHDG,4.600872607023089e-05,0.5,-10,3
0,4,1726,272,13376,27,redfullHDG,6.057638803028542,0.5,-10,3
1,4,6894,1192,52672,108,redfullHDG,0.0026101244212372796,0.5,-10,3
2,4,27436,4976,209024,432,redfullHDG,0.00013801893015368065,0.5,-10,3
3,4,109344,20320,832768,1728,redfullHDG,1.1631783867256241e-05,0.5,-10,3
4,4,436456,82112,3324416,6912,redfullHDG,1.212791512660675e-06,0.5,-10,3
0,3,1146,204,7524,27,redfullHDG,0.26455128427274566,0.5,-100,3
1,3,4600,894,29628,108,redfullHDG,0.00854051327236323,0.5,-100,3
2,3,18312,3732,117576,432,redfullHDG,0.001681934498124705,0.5,-100,3
3,3,72952,15240,468432,1728,redfullHDG,0.00025182666644968697,0.5,-100,3
4,3,291096,61584,1869984,6912,redfullHDG,4.482192788046545e-05,0.5,-100,3
0,4,1726,272,13376,27,redfullHDG,0.02501574472507344,0.5,-100,3
1,4,6894,1192,52672,108,redfullHDG,0.001409031520199879,0.5,-100,3
2,4,27436,4976,209024,432,redfullHDG,9.84602016829686e-05,0.5,-100,3
3,4,109344,20320,832768,1728,redfullHDG,1.0211319882323635e-05,0.5,-100,3
4,4,436456,82112,3324416,6912,redfullHDG,1.1891035593831309e-06,0.5,-100,3
0,3,1146,204,7524,27,redfullHDG,0.09410519148644585,0.5,-1000,3
1,3,4600,894,29628,108,redfullHDG,0.008431970973321438,0.5,-1000,3
2,3,18312,3732,117576,432,redfullHDG,0.001676478251167595,0.5,-1000,3
3,3,72952,15240,468432,1728,redfullHDG,0.00025173152430241934,0.5,-1000,3
4,3,291096,61584,1869984,6912,redfullHDG,4.4899267186717844e-05,0.5,-1000,3
0,4,1726,272,13376,27,redfullHDG,0.018697232914976006,0.5,-1000,3
1,4,6894,1192,52672,108,redfullHDG,0.0013569990546220218,0.5,-1000,3
2,4,27436,4976,209024,432,redfullHDG,9.719427960969364e-05,0.5,-1000,3
3,4,109344,20320,832768,1728,redfullHDG,1.0223185153187296e-05,0.5,-1000,3
4,4,436456,82112,3324416,6912,redfullHDG,1.193503550147757e-06,0.5,-1000,3
0,3,1146,204,7524,27,redfullHDG,0.08657225543232792,0.5,-10000,3
1,3,4600,894,29628,108,redfullHDG,0.008425528551550217,0.5,-10000,3
2,3,18312,3732,117576,432,redfullHDG,0.0016767720428061035,0.5,-10000,3
3,3,72952,15240,468432,1728,redfullHDG,0.0002518551968709342,0.5,-10000,3
4,3,291096,61584,1869984,6912,redfullHDG,4.487175084590716e-05,0.5,-10000,3
0,4,1726,272,13376,27,redfullHDG,0.018384198159185787,0.5,-10000,3
1,4,6894,1192,52672,108,redfullHDG,0.0013590183968013227,0.5,-10000,3
2,4,27436,4976,209024,432,redfullHDG,9.740251103843457e-05,0.5,-10000,3
3,4,109344,20320,832768,1728,redfullHDG,1.0283244535022529e-05,0.5,-10000,3
4,4,436456,82112,3324416,6912,redfullHDG,2.3225308550031103e-06,0.5,-10000,3
0,3,903,204,8005,27,optHDG,1.8077355414435061,0.5,0,4
1,3,3581,894,30590,108,optHDG,0.08428572539171185,0.5,0,4
2,3,14202,3732,119500,432,optHDG,0.014868098083964446,0.5,0,4
3,3,56504,15240,472280,1728,optHDG,0.0028502419198160847,0.5,0,4
4,3,225348,61584,1877680,6912,optHDG,0.0005278135023120928,0.5,0,4
0,4,1402,272,14013,27,optHDG,0.22953462181937387,0.5,0,4
1,4,5551,1192,53946,108,optHDG,0.016130131293284965,0.5,0,4
2,4,22030,4976,211572,432,optHDG,0.002198116669231134,0.5,0,4
3,4,87712,20320,837864,1728,optHDG,0.0002423817400441313,0.5,0,4
4,4,349972,82112,3334608,6912,optHDG,2.4024385066731616e-05,0.5,0,4


==> data/MNRobustness.csv <==
L,order,method,flow,wxerror,wX-best,coeffb,Mach
3,5,H1,0,0.0005191024333390403,1.2503991486668309e-05,0.060000421971931936,0.049999511419429044
3,5,HDivHDG,0,0.001972928191450602,1.2299619528579507e-05,0.060000421971931936,0.049999511419429044
3,5,H1,1,0.0005114967898980925,1.2508753591675356e-05,0.049999511419429044,0.049996211681349746
3,5,HDivHDG,1,0.0019547979687590073,1.2303534877026379e-05,0.049999511419429044,0.049996211681349746
3,5,H1,2,0.00021641568036912827,1.23393414854577e-05,4.05063786599814e-06,0.04998807559077682
3,5,HDivHDG,2,0.000408312766689889,1.2162169526903364e-05,4.05063786599814e-06,0.04998807559077682
3,5,H1,0,0.00012854565221334573,1.3042067500958778e-05,0.12000084394386387,0.0999966345114383
3,5,HDivHDG,0,0.00010293197789089008,1.275290901547434e-05,0.12000084394386387,0.0999966345114383
3,5,H1,1,0.00012807880573589682,1.3060981726352159e-05,0.0999966345114383,0.09999296816268635
3,5,HDivHDG,1,0.00010317339206218655,1.2768888833959396e-05,0.0999966345114383,0.09999296816268635
3,5,H1,2,0.0002794933448428893,1.2399654046755817e-05,8.101319871089662e-06,0.0999878410212198
3,5,HDivHDG,2,0.0009659630209131591,1.2210847820403973e-05,8.101319871089662e-06,0.0999878410212198
3,5,H1,0,2.9599724402779297e-05,1.389506662976998e-05,0.18000126591579582,0.14998573724851177
3,5,HDivHDG,0,3.370431119189492e-05,1.3475575601332889e-05,0.18000126591579582,0.14998573724851177
3,5,H1,1,2.973722192802638e-05,1.3939419723451644e-05,0.14998573724851177,0.14998408366437627
3,5,HDivHDG,1,3.391545670813908e-05,1.3513719619499868e-05,0.14998573724851177,0.14998408366437627
3,5,H1,2,0.00027237760200626507,1.249128192575256e-05,1.2151544850238822e-05,0.14999412644121804
3,5,HDivHDG,2,0.00023629652308027646,1.228368677308282e-05,1.2151544850238822e-05,0.14999412644121804
3,5,H1,0,2.1792068641908273e-05,1.5003304962896558e-05,0.24000168788772774,0.1999869287197157
3,5,HDivHDG,0,2.1583863209628664e-05,1.4414951806539129e-05,0.24000168788772774,0.1999869287197157
3,5,H1,1,2.1989412807940408e-05,1.5089997274622125e-05,0.1999869287197157,0.19998180375885524
3,5,HDivHDG,1,2.181604792796594e-05,1.449087092435648e-05,0.1999869287197157,0.19998180375885524
3,5,H1,2,0.0001945194076343664,1.2604886160808897e-05,1.6202304926203145e-05,0.19996628357014848
3,5,HDivHDG,2,0.00022319666764636622,1.2373920581460659e-05,1.6202304926203145e-05,0.19996628357014848
3,5,H1,0,2.4215016905416192e-05,1.6308554920076297e-05,0.30000210985965964,0.2499978160581426
3,5,HDivHDG,0,1.8884700254645045e-05,1.5522940254289102e-05,0.30000210985965964,0.2499978160581426
3,5,H1,1,2.4618280575413377e-05,1.646945987858889e-05,0.2499978160581426,0.24999180172538396
3,5,HDivHDG,1,1.918552931379058e-05,1.566683010276531e-05,0.2499978160581426,0.24999180172538396
3,5,H1,2,0.0003119485919861743,1.2767976907606794e-05,2.0254059741804053e-05,0.25001250729325175
3,5,HDivHDG,2,0.0001572709549838159,1.2502103360222023e-05,2.0254059741804053e-05,0.25001250729325175
3,5,H1,0,3.552158660355592e-05,1.7859903577173068e-05,0.36000253183159164,0.29998441194290565
3,5,HDivHDG,0,1.9147409113695508e-05,1.6855765049892917e-05,0.36000253183159164,0.29998441194290565
3,5,H1,1,3.669302853166292e-05,1.8172654805202002e-05,0.29998441194290565,0.29997611418095255
3,5,HDivHDG,1,1.9615152291260075e-05,1.714189847898898e-05,0.29998441194290565,0.29997611418095255
3,5,H1,2,0.0002754528299156323,1.3114760873842425e-05,2.4303733545668195e-05,0.29985236782939517
3,5,HDivHDG,2,0.00011954449279021515,1.2771168622237401e-05,2.4303733545668195e-05,0.29985236782939517
3,5,H1,0,0.0006602459566992946,2.0027364787512815e-05,0.42000295380352354,0.3499957655632775
3,5,HDivHDG,0,2.097995071862258e-05,1.8773309388238846e-05,0.42000295380352354,0.3499957655632775
3,5,H1,1,0.0006860313998586762,2.0729361512877167e-05,0.3499957655632775,0.34997370857632765
3,5,HDivHDG,1,2.1888148064122077e-05,1.9427996038873842e-05,0.3499957655632775,0.34997370857632765
3,5,H1,2,0.00026058565694663807,1.3906032491094696e-05,2.8354483437629914e-05,0.3498136122221921
3,5,HDivHDG,2,0.00010136153242123844,1.3385505020144117e-05,2.8354483437629914e-05,0.3498136122221921
3,5,H1,0,0.00048778580973237807,2.4073591878505115e-05,0.4800033757754555,0.399965027949228
3,5,HDivHDG,0,2.5202328675195462e-05,2.2475094936683888e-05,0.4800033757754555,0.399965027949228
3,5,H1,1,0.0005480320784969832,2.601090937962718e-05,0.399965027949228,0.3999447524569395
3,5,HDivHDG,1,2.748121942311724e-05,2.4299401179256864e-05,0.399965027949228,0.3999447524569395
3,5,H1,2,0.0002373378438172582,1.5419660900542676e-05,3.240308223620186e-05,0.3999679544643709
3,5,HDivHDG,2,8.673901708204171e-05,1.4579656257145144e-05,3.240308223620186e-05,0.3999679544643709
3,5,H1,0,0.0005179712945201021,3.439293080072536e-05,0.5400037977473874,0.4499695682027767
3,5,HDivHDG,0,3.6288072220835813e-05,3.20879103467333e-05,0.5400037977473874,0.4499695682027767
3,5,H1,1,0.0006328461871694318,4.0925254485672375e-05,0.4499695682027767,0.44992789495648694
3,5,HDivHDG,1,4.3512956421435484e-05,3.823281351293136e-05,0.4499695682027767,0.44992789495648694
3,5,H1,2,0.00019508900404598231,1.7811159470611415e-05,3.6452661251520997e-05,0.4500049119848179
3,5,HDivHDG,2,8.740710014306532e-05,1.6517071488958377e-05,3.6452661251520997e-05,0.4500049119848179
3,5,H1,0,0.0005303519489006592,5.720584503874967e-05,0.6000042197193193,0.49999645902453005
3,5,HDivHDG,0,6.045641977407961e-05,5.3354282484583804e-05,0.6000042197193193,0.49999645902453005
3,5,H1,1,0.0005586576820054246,5.482669323935907e-05,0.49999645902453005,0.49998328972464484
3,5,HDivHDG,1,5.79290008381409e-05,5.112049865930117e-05,0.49999645902453005,0.49998328972464484
3,5,H1,2,0.00019612188082097586,2.1115437114861692e-05,4.050809406586402e-05,0.49991980129392144
3,5,HDivHDG,2,0.00020621390164595453,1.927936024830197e-05,4.050809406586402e-05,0.49991980129392144
3,5,H1,0,0.001993566336773131,3.945572801413798e-05,0.6600046416912513,0.5499639132475433
3,5,HDivHDG,0,4.10412622685259e-05,3.656855001070305e-05,0.6600046416912513,0.5499639132475433
3,5,H1,1,0.0014591564375941845,3.1847359165700465e-05,0.5499639132475433,0.549951894464148
3,5,HDivHDG,1,3.285903357822474e-05,2.9415296843831598e-05,0.5499639132475433,0.549951894464148
3,5,H1,2,0.0002560846480002346,2.534032882527792e-05,4.455649524791657e-05,0.5499043824766195
3,5,HDivHDG,2,0.00011613786331356689,2.29217175308245e-05,4.455649524791657e-05,0.5499043824766195
3,5,H1,0,0.0005832609256327844,2.580610381959592e-05,0.7200050636631833,0.5999946954027219
3,5,HDivHDG,0,2.6245026619085188e-05,2.3629069115230974e-05,0.7200050636631833,0.5999946954027219
3,5,H1,1,0.00041197677836830236,2.2942530741910522e-05,0.5999946954027219,0.5999688065622484
3,5,HDivHDG,1,2.3111916677216985e-05,2.090259951098672e-05,0.5999946954027219,0.5999688065622484
3,5,H1,2,0.00025930379035266597,3.0579068853599546e-05,4.8608810238823015e-05,0.5996904474708582
3,5,HDivHDG,2,0.0007000094361553859,2.7557378415771595e-05,4.8608810238823015e-05,0.5996904474708582
3,5,H1,0,0.00024000758932123635,2.078617271615627e-05,0.7800054856351152,0.6499762576632339
3,5,HDivHDG,0,2.0768830375437805e-05,1.8779941576226602e-05,0.7800054856351152,0.6499762576632339
3,5,H1,1,0.00024371198625831994,1.949689253305295e-05,0.6499762576632339,0.6499688020008038
3,5,HDivHDG,1,1.932667402369484e-05,1.7527240997263676e-05,0.6499762576632339,0.6499688020008038
3,5,H1,2,0.0002814008848944027,3.6956390259429146e-05,5.2659754660652035e-05,0.6499776857159477
3,5,HDivHDG,2,0.00019459837739152437,3.330860414634332e-05,5.2659754660652035e-05,0.6499776857159477
3,5,H1,0,0.0005992010162683316,1.8505707538021824e-05,0.8400059076070471,0.6999590818326671
3,5,HDivHDG,0,1.8294400974187032e-05,1.651780432015507e-05,0.8400059076070471,0.6999590818326671
3,5,H1,1,0.0009738845152961158,1.7838512155112293e-05,0.6999590818326671,0.6999142967448883
3,5,HDivHDG,1,1.7527192095699123e-05,1.5850495469284936e-05,0.6999590818326671,0.6999142967448883
3,5,H1,2,0.00020225412243422163,4.458567551912766e-05,5.670628349639318e-05,0.6997395886587834
3,5,HDivHDG,2,0.00013177514302425416,4.0271115409681094e-05,5.670628349639318e-05,0.6997395886587834
3,5,H1,0,0.001171059323441599,1.7292103548821356e-05,0.900006329578979,0.7499474708449598
3,5,HDivHDG,0,1.701869384805751e-05,1.5275466049631645e-05,0.900006329578979,0.7499474708449598
3,5,H1,1,0.0007443439889855471,1.6925233385920214e-05,0.7499474708449598,0.7499104049343253
3,5,HDivHDG,1,1.657923487918067e-05,1.4892380974915397e-05,0.7499474708449598,0.7499104049343253
3,5,H1,2,0.0002707143267788362,5.354401853982351e-05,6.075691297759082e-05,0.7500503987076845
3,5,HDivHDG,2,0.0001034395484877753,4.8499195592292164e-05,6.075691297759082e-05,0.7500503987076845
3,5,H1,0,0.0004123586834562451,1.6596950004425277e-05,0.960006751550911,0.7999635578457481
3,5,HDivHDG,0,1.635768032197011e-05,1.453682262258428e-05,0.960006751550911,0.7999635578457481
3,5,H1,1,0.0003329385404154525,1.6402354907424118e-05,0.7999635578457481,0.7999288960284786
3,5,HDivHDG,1,1.610644940700504e-05,1.4317757344629496e-05,0.7999635578457481,0.7999288960284786
3,5,H1,2,0.00023732555658339575,6.381440331701928e-05,6.4809355897014e-05,0.8000722794763174
3,5,HDivHDG,2,0.00018988431329256225,5.796011626850382e-05,6.4809355897014e-05,0.8000722794763174
3,5,H1,0,0.0006924384416925815,1.6220057647875013e-05,1.0200071735228429,0.8499658809950954
3,5,HDivHDG,0,1.612693725839386e-05,1.4112611174064408e-05,1.0200071735228429,0.8499658809950954
3,5,H1,1,0.0007636064052221269,1.6144936062655932e-05,0.8499658809950954,0.8499339839275747
3,5,HDivHDG,1,1.6006503174007e-05,1.4008086681535119e-05,0.8499658809950954,0.8499339839275747
3,5,H1,2,0.00022577111482096623,7.530780202552584e-05,6.886071290437307e-05,0.8497617739423686
3,5,HDivHDG,2,0.00012680844010202485,6.85583959753008e-05,6.886071290437307e-05,0.8497617739423686
3,5,H1,0,0.00046457939831973783,1.610491506485476e-05,1.0800075954947748,0.899918455730789
3,5,HDivHDG,0,1.636981268006075e-05,1.3948989472362356e-05,1.0800075954947748,0.899918455730789
3,5,H1,1,0.0006106156544396523,1.613713062242778e-05,0.899918455730789,0.8999083238638241
3,5,HDivHDG,1,1.6370484901074067e-05,1.394798737999871e-05,0.899918455730789,0.8999083238638241
3,5,H1,2,0.0002511489736468389,8.789036998251956e-05,7.290957874573336e-05,0.8997551835528438
3,5,HDivHDG,2,0.00015052551081917685,8.016194493214366e-05,7.290957874573336e-05,0.8997551835528438
3,5,H1,0,0.0003810120792182936,1.6296111593724717e-05,1.1400080174667067,0.9499640348557384
3,5,HDivHDG,0,1.7656404707722906e-05,1.408755619972787e-05,1.1400080174667067,0.9499640348557384
3,5,H1,1,0.0003396496068127241,1.6468930947115036e-05,0.9499640348557384,0.9499488672697435
3,5,HDivHDG,1,1.7845818792687185e-05,1.4221985303319813e-05,0.9499640348557384,0.9499488672697435
3,5,H1,2,0.0002734500664251578,0.00010143434254069696,7.696380831910627e-05,0.9499588100609249
3,5,HDivHDG,2,0.00013917720135977842,9.264831209150033e-05,7.696380831910627e-05,0.9499588100609249
3,5,H1,0,0.001482694109076837,1.6995459343563605e-05,1.2000084394386386,0.9999825903595833
3,5,HDivHDG,0,4.788778753599377e-05,1.471725622653226e-05,1.2000084394386386,0.9999825903595833
3,5,H1,1,0.0004645023702506681,1.745021103453641e-05,0.9999825903595833,0.9999153564079084
3,5,HDivHDG,1,4.99257879904458e-05,1.5120777820006609e-05,0.9999825903595833,0.9999153564079084
3,5,H1,2,0.000273134697362526,0.00011574120096096677,8.101203809747438e-05,0.999549122252876
3,5,HDivHDG,2,0.00016366821823492477,0.00010583263331803015,8.101203809747438e-05,0.999549122252876
3,5,H1,0,0.002608560770456017,2.134623112519468e-05,1.2600088614105707,1.0499415908499143
3,5,HDivHDG,0,0.0018118594674356844,1.9189733348582234e-05,1.2600088614105707,1.0499415908499143
3,5,H1,1,0.0012068663201796595,2.0242423011049434e-05,1.0499415908499143,1.0498708933452243
3,5,HDivHDG,1,0.0021127674703910735,1.773484331617603e-05,1.0499415908499143,1.0498708933452243
3,5,H1,2,0.0002743020845307749,0.00013067174473400164,8.505938054062282e-05,1.0498742419919567
3,5,HDivHDG,2,0.0001694259468633081,0.00011958646026409722,8.505938054062282e-05,1.0498742419919567
3,5,H1,0,0.0014942194756422812,2.5973531777709693e-05,1.3200092833825026,1.0999524934495513
3,5,HDivHDG,0,0.005416391734797654,2.328848947500938e-05,1.3200092833825026,1.0999524934495513
3,5,H1,1,0.0017163063088058682,3.14615665810473e-05,1.0999524934495513,1.099904422889006
3,5,HDivHDG,1,0.005781685636328956,2.8286801487564054e-05,1.0999524934495513,1.099904422889006
3,5,H1,2,0.00029180055551485394,0.00014611672720170292,8.911304185862986e-05,1.0998314059952545
3,5,HDivHDG,2,0.00024044783889255866,0.00013381570917238257,8.911304185862986e-05,1.0998314059952545
3,5,H1,0,0.004970283968839344,6.13690842225113e-05,1.3800097053544345,1.1499636461876397
3,5,HDivHDG,0,0.0040429258846980355,5.567652402098056e-05,1.3800097053544345,1.1499636461876397
3,5,H1,1,0.015334864173501092,0.0001197681996052233,1.1499636461876397,1.14994708997886
3,5,HDivHDG,1,0.008155695013433547,0.0001085517043270434,1.1499636461876397,1.14994708997886
3,5,H1,2,0.0003784382019031315,0.00025637967767360527,9.316744349053024e-05,1.149516067692311
3,5,HDivHDG,2,0.0003478162087142307,0.00024046382417651114,9.316744349053024e-05,1.149516067692311
3,5,H1,0,0.003410500289315247,6.34346817593292e-05,1.4400101273263666,1.1999556603361095
3,5,HDivHDG,0,0.011211491006443417,5.714920595678239e-05,1.4400101273263666,1.1999556603361095
3,5,H1,1,0.0018439306390175003,5.141818463458432e-05,1.1999556603361095,1.1998822027594913
3,5,HDivHDG,1,0.013932316018467476,4.616991162896328e-05,1.1999556603361095,1.1998822027594913
3,5,H1,2,0.0005280869782246141,0.00017798208023343183,9.721313119105587e-05,1.1999716950575317
3,5,HDivHDG,2,0.00022591805344713498,0.00016315561752792244,9.721313119105587e-05,1.1999716950575317
3,5,H1,0,0.015302744990129359,0.0001135284551333925,1.5000105492982982,1.2499334684507861
3,5,HDivHDG,0,0.006864735495225309,0.00010155604926718801,1.5000105492982982,1.2499334684507861
3,5,H1,1,0.01075948062984605,0.0001847268205924764,1.2499334684507861,1.2498204290769126
3,5,HDivHDG,1,0.008545866842630936,0.00016542338988444829,1.2499334684507861,1.2498204290769126
3,5,H1,2,0.0026734737745838493,0.0001940567765414801,0.00010125907114689435,1.2491626231330704
3,5,HDivHDG,2,0.0002343573064586419,0.00017793936023369227,0.00010125907114689435,1.2491626231330704


==> data/modelS.csv <==
radius,soundspeed,density
1.0007126,6864.388000000001,3.2924832e-06
1.0007047,6865.730500000001,3.4690527000000003e-06
1.0006968,6867.0653,3.6565446e-06
1.0006888,6868.406300000001,3.8555865e-06
1.0006807,6869.7749,4.0668379e-06
1.0006726,6871.2024,4.290995000000001e-06
1.0006645,6872.6374,4.528800000000001e-06
1.0006563,6874.0623,4.7810318e-06
1.0006481,6875.4996,5.0485161999999995e-06
1.0006399,6876.973000000001,5.3321273000000005e-06
1.0006316,6878.5221,5.6327818e-06
1.0006233,6880.131,5.9514472000000004e-06
1.0006149,6881.7661,6.2891479e-06
1.0006066,6883.4382,6.6469756999999996e-06
1.0005982,6885.1686,7.0260698e-06
1.0005898,6886.9875,7.4276402e-06
1.0005813,6888.9133,7.8529459e-06
1.0005729,6890.922500000001,8.3033043e-06
1.0005644,6893.005,8.780121600000001e-06
1.0005559,6895.1521999999995,9.2848911e-06
1.0005473,6897.346500000001,9.8191981e-06
1.0005388,6899.5577,1.0384674e-05
1.0005303,6901.7261,1.0983049e-05
1.0005217,6903.897,1.1616101e-05
1.0005131,6906.1336,1.2285684e-05
1.0005045,6908.5273,1.2993728e-05
1.0004959,6911.1537,1.3742201e-05
1.0004873,6913.8596,1.45332e-05
1.0004786,6916.6961,1.5368856e-05
1.0004699,6919.793100000001,1.6251301e-05
1.0004613,6923.312800000001,1.7182744e-05
1.0004526,6927.4577,1.8165338e-05
1.0004439,6932.236400000001,1.9201243e-05
1.0004352,6937.6362,2.0292472e-05
1.0004265,6943.654399999999,2.1441204999999998e-05
1.0004178,6950.283100000001,2.2649878999999997e-05
1.0004091,6957.4881000000005,2.3920908e-05
1.0004003,6965.3658,2.5256554999999998e-05
1.0003916,6973.9989000000005,2.6659009e-05
1.0003829,6983.399300000001,2.8130423e-05
1.0003741,6993.5564,2.9673037e-05
1.0003653,7004.4482,3.1289027e-05
1.0003566,7016.059499999999,3.2980617e-05
1.0003478,7028.4401,3.4750114e-05
1.000339,7041.6338000000005,3.6599873e-05
1.0003302,7055.6775,3.8532674999999996e-05
1.0003214,7070.6122,4.0551676e-05
1.0003126,7086.474499999999,4.2660418e-05
1.0003037,7103.221600000001,4.4862752e-05
1.0002948,7120.8084,4.7162594e-05
1.0002859,7139.1981000000005,4.9563663e-05
1.0002769,7158.3392,5.2069432e-05
1.0002679,7178.168100000001,5.4685849e-05
1.0002589,7198.610500000001,5.7420925e-05
1.0002498,7219.5451,6.0282941e-05
1.0002407,7240.8636,6.3284019e-05
1.0002314,7262.456700000001,6.643431900000001e-05
1.0002222,7284.2116000000005,6.973503599999999e-05
1.0002128,7306.0254,7.319150900000001e-05
1.0002035,7327.786999999999,7.681921400000001e-05
1.000194,7349.383100000001,8.0630682e-05
1.0001845,7372.9431,8.4633116e-05
1.000175,7397.8968,8.8816762e-05
1.0001653,7423.471600000001,9.3199884e-05
1.0001557,7448.0366,9.7804058e-05
1.000146,7470.1963000000005,0.00010266148
1.0001363,7490.9851,0.0001077761
1.0001265,7512.1919,0.00011312798
1.0001167,7534.9069,0.00011870096
1.0001069,7558.7823,0.00012450365
1.000097,7582.9748,0.00013055485
1.0000871,7608.0497,0.00013683636000000001
1.0000772,7634.741,0.00014331682
1.0000673,7662.5631,0.0001499908
1.0000575,7690.9551,0.00015685766
1.0000477,7721.1545,0.00016385983
1.0000379,7754.9890000000005,0.00017090716000000002
1.0000282,7790.5795,0.00017801878
1.0000187,7824.3189,0.00018527144
1.0000093,7857.4771,0.00019257677
1.0,7892.5512,0.00019979758999999999
0.9999965,7906.409200000001,0.00020253138999999998
0.9999931,7920.5619,0.00020524044
0.9999896,7935.082600000001,0.00020791684
0.9999862,7949.997600000001,0.00021055444
0.9999829,7965.2951,0.00021314854
0.9999796,7980.8511,0.00021569936
0.9999763,7996.459100000001,0.0002182104
0.9999731,8011.9834,0.00022068261000000001
0.9999699,8027.354399999999,0.00022311426000000002
0.9999668,8042.6151,0.00022549988
0.9999637,8057.8394,0.00022783192
0.9999607,8073.0436,0.00023010492
0.9999577,8088.221600000001,0.00023231412999999998
0.9999548,8103.3575,0.00023445551999999999
0.999952,8118.4188,0.00023652562
0.9999492,8133.3693,0.00023852151000000002
0.9999465,8148.1708,0.00024044089999999998
0.9999439,8162.780699999999,0.00024228224999999997
0.9999413,8177.2033,0.00024404415000000003
0.9999388,8191.4563,0.00024572555000000005
0.9999364,8205.5114,0.00024732556
0.999934,8219.3325,0.00024884384
0.9999318,8232.8861,0.0002502806
0.9999296,8246.1473,0.0002516363
0.9999274,8259.0902,0.00025291212
0.9999254,8271.6941,0.00025410974
0.9999234,8283.9458,0.00025523141
0.9999215,8295.895,0.00025628004999999997
0.9999196,8307.5655,0.0002572591
0.9999178,8318.9631,0.00025817224
0.9999161,8330.0953,0.00025902351
0.9999144,8340.961500000001,0.00025981664
0.9999127,8351.5677,0.00026055520999999996
0.9999111,8361.9241,0.00026124303
0.9999095,8372.0529,0.00026188413
0.999908,8381.9865,0.00026248265
0.9999065,8391.822900000001,0.0002630426
0.9999049,8401.5987,0.00026356767
0.9999034,8411.324200000001,0.00026406106
0.9999019,8420.999399999999,0.00026452574
0.9999003,8430.624399999999,0.00026496451
0.9998988,8440.187,0.00026537985
0.9998972,8449.659300000001,0.00026577439
0.9998955,8459.0374,0.00026615055
0.9998939,8468.414200000001,0.00026651151999999997
0.9998922,8477.7447,0.0002668599
0.9998905,8486.9532,0.00026719806
0.9998887,8495.95,0.00026752857
0.9998869,8504.652,0.00026785445
0.999885,8512.9909,0.00026817877999999997
0.9998832,8521.0755,0.00026850518
0.9998813,8528.8815,0.0002688369
0.9998794,8536.36,0.00026917684
0.9998774,8543.476,0.00026952772
0.9998755,8550.2133,0.00026989246000000004
0.9998735,8556.624300000001,0.00027027408
0.9998715,8562.8459,0.00027067575
0.9998695,8568.8765,0.00027109978
0.9998674,8574.716400000001,0.00027154798999999997
0.9998653,8580.3644,0.00027202248
0.9998632,8585.8371,0.00027252525999999996
0.9998611,8591.2541,0.00027305943
0.9998588,8596.6761,0.00027362731
0.9998566,8602.1031,0.00027423072000000003
0.9998543,8607.5389,0.0002748712
0.9998519,8612.9939,0.00027555075000000004
0.9998495,8618.505000000001,0.00027627154
0.9998471,8624.180400000001,0.00027703663
0.9998446,8630.0347,0.00027784755000000004
0.999842,8636.0695,0.00027870591
0.9998393,8642.3024,0.00027961323
0.9998366,8648.743,0.00028057126
0.9998338,8655.4485,0.00028158301000000003
0.999831,8662.4506,0.00028265069
0.999828,8669.7746,0.00028377552000000004
0.999825,8677.440200000001,0.00028495895
0.999822,8685.4611,0.00028620257
0.9998188,8693.8907,0.0002875084
0.9998156,8702.7424,0.00028887963
0.9998122,8712.0112,0.00029031734
0.9998088,8721.6847,0.00029182275
0.9998053,8731.7509,0.00029339716
0.9998017,8742.2046,0.00029504218
0.9997981,8753.0786,0.00029676090999999997
0.9997943,8764.3718,0.00029855482999999996
0.9997905,8776.0996,0.00030042475
0.9997865,8788.2669,0.00030237187
0.9997825,8800.8721,0.00030439735000000004
0.9997784,8813.8973,0.00030650412000000004
0.9997742,8827.3387,0.00030869389000000004
0.9997698,8841.209,0.00031096756
0.9997654,8855.5219,0.00031332583
0.9997609,8870.2836,0.00031576963999999997
0.9997563,8885.484699999999,0.00031830096000000005
0.9997517,8901.0811,0.00032092212
0.9997469,8917.0604,0.00032363362999999996
0.999742,8933.410600000001,0.00032643622
0.999737,8950.116,0.00032933067
0.999732,8967.156700000001,0.00033231807
0.9997268,8984.5089,0.00033540155
0.9997216,9002.1674,0.00033858186
0.9997162,9020.1235,0.00034185985
0.9997108,9038.3769,0.00034523623
0.9997052,9056.9274,0.00034871178
0.9996996,9075.749300000001,0.00035228907
0.9996939,9094.8322,0.00035596970999999996
0.9996881,9114.1672,0.00035975459
0.9996822,9133.749,0.00036364435999999996
0.9996762,9153.5659,0.00036763959000000004
0.9996702,9173.5944,0.00037174187
0.999664,9193.800500000001,0.00037595418999999996
0.9996578,9214.1882,0.00038027747999999997
0.9996514,9234.755799999999,0.00038471269
0.999645,9255.5073,0.0003892608
0.9996385,9276.4526,0.00039392264
0.9996319,9297.5697,0.00039870047
0.9996253,9318.8311,0.00040359699
0.9996185,9340.2407,0.00040861355
0.9996117,9361.797,0.00041375152
0.9996048,9383.4976,0.00041901245
0.9995978,9405.341,0.00042439735
0.9995907,9427.298,0.00042990658
0.9995836,9449.3596,0.00043554125
0.9995764,9471.5199,0.00044130284
0.9995691,9493.775300000001,0.00044719274000000004
0.9995617,9516.121700000002,0.00045321203
0.9995543,9538.5558,0.00045936212
0.9995468,9561.0659,0.00046564595
0.9995392,9583.6481,0.00047206594
0.9995315,9606.3058,0.00047862378000000004
0.9995238,9629.0439,0.0004853209900000001
0.999516,9651.8629,0.0004921596400000001
0.9995081,9674.7518,0.00049914171
0.9995001,9697.6993,0.0005062703800000001
0.9994921,9720.6936,0.00051354853
0.999484,9743.7273,0.0005209787
0.9994759,9766.794,0.00052856373
0.9994677,9789.8947,0.0005363060699999999
0.9994594,9813.0276,0.00054420908
0.999451,9836.1831,0.00055227642
0.9994426,9859.3445,0.0005605127
0.9994341,9882.5143,0.00056891898
0.9994256,9905.7252,0.00057749066
0.999417,9928.9784,0.00058622976
0.9994083,9952.2749,0.0005951389
0.9993996,9975.6223,0.00060422
0.9993908,9999.0129,0.0006134772
0.9993819,10022.443000000001,0.00062291315
0.999373,10045.911,0.00063253132
0.999364,10069.413,0.0006423345400000001
0.999355,10092.946,0.00065232639
0.9993459,10116.501,0.0006625100800000001
0.9993367,10140.072,0.0006728894699999999
0.9993275,10163.651,0.00068346917
0.9993182,10187.239,0.0006942540500000001
0.9993088,10210.833,0.00070524857
0.9992994,10234.424,0.0007164578200000001
0.99929,10258.014000000001,0.00072788753
0.9992804,10281.587,0.00073954355
0.9992709,10305.121,0.00075143292
0.9992612,10328.662,0.0007635487300000001
0.9992515,10352.244,0.00077588703
0.9992418,10375.861,0.00078845265
0.999232,10399.52,0.00080124861
0.9992221,10423.217,0.0008142799999999999
0.9992122,10446.953000000001,0.00082755079
0.9992022,10470.73,0.0008410651
0.9991922,10494.545,0.00085482815
0.9991821,10518.393,0.0008688448099999999
0.9991719,10542.27,0.00088312064
0.9991617,10566.172,0.0008976611
0.9991515,10590.089,0.00091247239
0.9991411,10614.014,0.0009275604
0.9991308,10637.934,0.0009429320800000001
0.9991203,10661.833,0.0009585956499999999
0.9991099,10685.695,0.0009745611099999999
0.9990993,10709.505000000001,0.0009908381100000002
0.9990887,10733.257,0.0010074347999999998
0.9990781,10757.044,0.0010243329
0.9990674,10780.886,0.0010415327
0.9990566,10804.788,0.0010590395
0.9990458,10828.749,0.0010768586
0.999035,10852.771,0.001094996
0.999024,10876.853000000001,0.0011134577
0.9990131,10900.986,0.0011322506
0.999002,10925.171,0.00115138
0.998991,10949.403999999999,0.0011708514
0.9989798,10973.671,0.0011906735000000001
0.9989686,10997.964,0.0012108553
0.9989574,11022.266000000001,0.001231407
0.9989461,11046.562,0.0012523403
0.9989348,11070.838000000002,0.0012736666
0.9989234,11095.067,0.0012953993
0.9989119,11119.233999999999,0.0013175534
0.9989004,11143.318000000001,0.0013401417
0.9988888,11167.431,0.0013631392
0.9988772,11191.615,0.0013865393
0.9988655,11215.877,0.0014103486
0.9988538,11240.208,0.0014345744
0.998842,11264.623000000001,0.0014592199
0.9988302,11289.115,0.0014842912
0.9988183,11313.68,0.0015098007
0.9988064,11338.312,0.0015357571
0.9987944,11363.003,0.0015621733
0.9987824,11387.741000000002,0.00158906
0.9987703,11412.514,0.0016164316
0.9987581,11437.306999999999,0.0016443019999999998
0.9987459,11462.103000000001,0.0016726866999999999
0.9987337,11486.883,0.0017016028
0.9987213,11511.617,0.0017310694
0.998709,11536.282,0.0017611061000000002
0.9986966,11560.866000000002,0.001791728
0.9986841,11585.525,0.0018228847
0.9986716,11610.296,0.0018545694
0.998659,11635.18,0.0018867935999999999
0.9986464,11660.163999999999,0.0019195682
0.9986337,11685.256000000001,0.0019529047000000001
0.9986209,11710.442,0.0019868161000000002
0.9986081,11735.715,0.0020213163999999997
0.9985953,11761.067,0.0020564186999999998
0.9985824,11786.487,0.0020921397
0.9985694,11811.957,0.0021284958
0.9985564,11837.458999999999,0.0021655052
0.9985434,11862.978000000001,0.002203187
0.9985302,11888.488000000001,0.0022415626
0.9985171,11913.985,0.0022806429999999997
0.9985038,11939.431,0.0023204534
0.9984906,11964.802,0.0023610238999999997
0.9984772,11990.122,0.0024023547
0.9984638,12015.558,0.0024443846999999998
0.9984504,12041.113000000001,0.0024871244
0.9984369,12066.785,0.0025305875
0.9984233,12092.568000000001,0.0025747891
0.9984097,12118.454,0.0026197454
0.9983961,12144.445,0.0026654733
0.9983823,12170.526000000002,0.0027119912
0.9983686,12196.691,0.0027593186
0.9983547,12222.94,0.0028074648
0.9983409,12249.273000000001,0.0028564428
0.9983269,12275.668000000001,0.0029062815
0.9983129,12302.101,0.0029570083
0.9982989,12328.543000000001,0.0030086548
0.9982847,12354.965,0.003061255
0.9982706,12381.32,0.0031148473999999997
0.9982564,12407.572,0.0031694721
0.9982421,12433.845000000001,0.0032250702
0.9982277,12460.25,0.0032816008
0.9982134,12486.77,0.0033390819
0.9981989,12513.406,0.0033975328000000003
0.9981844,12540.173999999999,0.0034569561
0.9981699,12567.073,0.0035173627000000002
0.9981552,12594.103000000001,0.0035787762999999998
0.9981406,12621.247,0.0036412236
0.9981258,12648.499,0.0037047306999999996
0.998111,12675.841,0.0037693292
0.9980962,12703.253,0.0038350532000000002
0.9980813,12730.712,0.0039019369000000003
0.9980663,12758.188999999998,0.0039700194
0.9980513,12785.659,0.0040393464
0.9980362,12813.068000000001,0.0041099646
0.9980211,12840.395,0.00418192
0.9980059,12867.65,0.004255214
0.9979906,12895.055,0.004329719199999999
0.9979753,12922.641000000001,0.0044054365
0.99796,12950.4,0.0044823892
0.9979445,12978.318000000001,0.0045606042
0.9979291,13006.4,0.0046401108
0.9979135,13034.625,0.0047209362
0.9978979,13062.987,0.0048031159
0.9978822,13091.465,0.004886682799999999
0.9978665,13120.036000000002,0.004971678699999999
0.9978507,13148.683,0.0050581373
0.9978349,13177.405,0.005146073
0.997819,13206.178,0.0052355263
0.997803,13234.976,0.005326546099999999
0.997787,13263.755000000001,0.0054191926
0.9977709,13292.488000000001,0.0055135317
0.9977547,13321.107,0.0056096311
0.9977385,13349.714,0.0057074572
0.9977223,13378.491000000002,0.005806875899999999
0.9977059,13407.441,0.0059079143
0.9976895,13436.563999999998,0.0060106033
0.9976731,13465.858999999999,0.0061149739
0.9976566,13495.338000000002,0.0062210176
0.99764,13524.995,0.0063287725000000005
0.9976233,13554.801000000001,0.006438282199999999
0.9976066,13584.741000000002,0.0065495925000000005
0.9975899,13614.792,0.0066627526
0.997573,13644.935,0.0067778199
0.9975561,13675.141000000001,0.0068948527
0.9975392,13705.389,0.0070139126
0.9975222,13735.655,0.007135076299999999
0.9975051,13765.896,0.0072584148
0.9974879,13796.126000000002,0.007383962799999999
0.9974707,13826.302,0.0075118042
0.9974534,13856.585000000001,0.007641796199999999
0.9974361,13887.093,0.0077738361
0.9974187,13917.811000000002,0.007907965000000001
0.9974012,13948.731000000002,0.008044228
0.9973837,13979.825,0.0081826676
0.9973661,14011.076000000001,0.0083233399
0.9973484,14042.469,0.0084662924
0.9973307,14073.982,0.0086115824
0.9973129,14105.648000000001,0.0087592101
0.997295,14137.452,0.0089092273
0.9972771,14169.37,0.009061709
0.9972591,14201.381000000001,0.009216727499999999
0.9972411,14233.452,0.0093743681
0.9972229,14265.550000000001,0.0095347202
0.9972047,14297.632,0.0096978871
0.9971865,14329.65,0.0098639754
0.9971681,14361.565,0.01003309
0.9971497,14393.591,0.01020499
0.9971313,14425.878,0.010379531
0.9971127,14458.409,0.010556761
0.9970941,14491.173,0.010736731
0.9970754,14524.155,0.010919507
0.9970567,14557.333999999999,0.01110515
0.9970379,14590.698999999999,0.011293728999999999
0.997019,14624.223,0.011485315
0.9970001,14657.882,0.011679991
0.996981,14691.673,0.01187781
0.9969619,14725.605,0.012078794
0.9969428,14759.646,0.01228304
0.9969235,14793.762,0.01249065
0.9969042,14827.925000000001,0.012701736
0.9968849,14862.079,0.012916414000000001
0.9968654,14896.185,0.013134824
0.9968459,14930.19,0.013357105
0.9968263,14964.271999999999,0.013583032
0.9968066,14998.603000000001,0.013812374
0.9967869,15033.192,0.014045149
0.9967671,15068.034,0.014281427000000001
0.9967472,15103.113000000001,0.014521283
0.9967273,15138.403999999999,0.01476482
0.9967072,15173.889,0.015012122
0.9966871,15209.548999999999,0.015263298000000002
0.996667,15245.351999999999,0.015518457
0.9966467,15281.293000000001,0.01577768
0.9966264,15317.429,0.016040936999999998
0.996606,15353.726999999999,0.016308331
0.9965855,15390.163,0.016579978999999998
0.996565,15426.697,0.016855992
0.9965444,15463.296000000002,0.017136512
0.9965237,15499.913999999999,0.017421680000000002
0.9965029,15536.491000000002,0.017711668
0.996482,15573.108,0.018006412
0.9964611,15609.983,0.018305532
0.9964401,15647.126000000002,0.018609072
0.996419,15684.524,0.018917119
0.9963979,15722.167,0.019229756
0.9963766,15760.038999999999,0.019547081
0.9963553,15798.127,0.019869186
0.9963339,15836.403999999999,0.02019618
0.9963125,15874.858999999999,0.020528183000000002
0.9962909,15913.461000000001,0.020865319
0.9962693,15952.191,0.021207716
0.9962476,15991.013,0.021555521
0.9962258,16029.975,0.021908728
0.9962039,16069.105,0.022267352
0.996182,16108.368,0.022631548
0.99616,16147.716000000002,0.023001471
0.9961379,16187.105,0.023377304
0.9961157,16226.492,0.023759236
0.9960934,16266.050000000001,0.024146889
0.9960711,16305.929,0.024540035
0.9960486,16346.106000000002,0.024938777
0.9960261,16386.568,0.025343202
0.9960035,16427.307,0.025753424
0.9959809,16468.301,0.026169558
0.9959581,16509.53,0.026591733
0.9959353,16550.977,0.027020093
0.9959124,16592.613,0.02745477
0.9958894,16634.409,0.027895947
0.9958663,16676.336000000003,0.028343784
0.9958431,16718.365,0.028798448
0.9958198,16760.567,0.029259907
0.9957965,16802.96,0.02972823
0.9957731,16845.499,0.030203570000000002
0.9957496,16888.151,0.030686138999999998
0.995726,16930.869,0.03117612
0.9957023,16973.609,0.031673728
0.9956785,17016.546000000002,0.032178548
0.9956547,17059.804,0.032690290000000004
0.9956307,17103.376,0.033209052
0.9956067,17147.247,0.033734961
0.9955826,17191.398999999998,0.034268147
0.9955584,17235.811,0.034808754
0.9955341,17280.47,0.035356925000000004
0.9955098,17325.343,0.035912825999999995
0.9954853,17370.407,0.036476628
0.9954608,17415.635000000002,0.037048524
0.9954361,17461.071,0.037628552
0.9954114,17506.77,0.038216753
0.9953866,17552.703,0.038813253
0.9953617,17598.842,0.039418219
0.9953367,17645.157,0.040031867
0.9953116,17691.607,0.040654375
0.9952864,17738.157,0.041285977999999994
0.9952611,17784.759,0.041926908
0.9952358,17831.439,0.042577158000000004
0.9952103,17878.405,0.043236076
0.9951848,17925.664,0.043903689
0.9951592,17973.2,0.044580143999999995
0.9951334,18020.992,0.045265598
0.9951076,18069.013000000003,0.045960213
0.9950817,18117.249,0.046664172999999996
0.9950557,18165.748,0.047377547
0.9950296,18214.553,0.048100354
0.9950034,18263.657,0.048832758999999996
0.9949771,18313.045000000002,0.049574904
0.9949507,18362.695,0.050326956
0.9949242,18412.585,0.051089106
0.9948977,18462.69,0.051861531
0.994871,18512.984,0.05264446
0.9948442,18563.431,0.053438123000000004
0.9948174,18613.993000000002,0.05424276
0.9947904,18664.631,0.055058625
0.9947633,18715.297,0.055886045
0.9947362,18765.993000000002,0.056725043
0.9947089,18816.918,0.057574894
0.9946816,18868.152,0.058435489
0.9946541,18919.711000000003,0.059306942
0.9946266,18971.59,0.060189397
0.9945989,19023.784,0.061082942
0.9945711,19076.277,0.061987746999999996
0.9945433,19129.061,0.06290396499999999
0.9945153,19182.12,0.063831762
0.9944873,19235.444,0.064771324
0.9944591,19289.006,0.065722825
0.9944308,19342.791,0.066686496
0.9944025,19396.772,0.067662574
0.994374,19450.925,0.068651295
0.9943454,19505.235,0.069652891
0.9943167,19559.716,0.070667622
0.9942879,19614.36,0.07169569199999999
0.9942591,19669.154,0.072737321
0.99423,19724.072,0.07379279300000001
0.9942009,19779.089,0.07486235200000001
0.9941717,19834.284,0.07594569799999999
0.9941424,19889.799,0.077042097
0.994113,19945.626,0.07815168800000001
0.9940834,20001.755,0.079274634
0.9940538,20058.178,0.080411064
0.994024,20114.87,0.081561241
0.9939942,20171.817,0.082725355
0.9939642,20229.022,0.08390365400000001
0.9939341,20286.484,0.085096285
0.9939039,20344.215,0.086303403
0.9938736,20402.209,0.08752521499999999
0.9938432,20460.472,0.08876188
0.9938127,20518.998,0.09001358500000001
0.993782,20577.788,0.091280516
0.9937513,20636.82,0.092562943
0.9937204,20696.091,0.093861081
0.9936894,20755.583000000002,0.09517518999999999
0.9936583,20815.263000000003,0.096505625
0.9936271,20875.071,0.097852858
0.9935957,20935.005,0.09921714599999999
0.9935643,20995.074,0.10059865000000001
0.9935327,21055.437,0.10199628
0.993501,21116.145,0.1034099
0.9934692,21177.19,0.10483967999999999
0.9934373,21238.584,0.1062857
0.9934053,21300.32,0.10774808000000001
0.9933731,21362.402000000002,0.10922707
0.9933408,21424.831000000002,0.11072277
0.9933084,21487.571,0.11223561
0.9932759,21550.606,0.11376592
0.9932433,21613.945,0.11531376
0.9932105,21677.565,0.11687942000000001
0.9931776,21741.47,0.11846305
0.9931446,21805.635000000002,0.12006485
0.9931115,21870.053,0.12168503
0.9930782,21934.696,0.12332386999999999
0.9930448,21999.548,0.12498147
0.9930113,22064.577,0.12665825
0.9929777,22129.744,0.12835473
0.9929439,22195.03,0.1300712
0.99291,22260.436,0.13180796
0.992876,22325.955,0.13356528
0.9928418,22391.7,0.13534233
0.9928076,22457.77,0.13713854
0.9927731,22524.171000000002,0.13895411
0.9927386,22590.937,0.14078911
0.9927039,22658.077999999998,0.14264377
0.9926691,22725.565,0.14451854
0.9926342,22793.384,0.1464136
0.9925991,22861.547000000002,0.14832918
0.9925639,22930.05,0.15026536000000001
0.9925286,22998.905,0.15222232
0.9924932,23068.127999999997,0.15420017
0.9924576,23137.741,0.15619909
0.9924218,23207.763,0.15821922000000002
0.992386,23278.222,0.16026084
0.99235,23349.097,0.16232444
0.9923138,23420.432999999997,0.16441023999999999
0.9922776,23492.254,0.16651839000000002
0.9922412,23564.564,0.16864903
0.9922046,23637.371000000003,0.17080236999999998
0.992168,23710.664,0.17297856
0.9921312,23784.407000000003,0.17517775
0.9920942,23858.56,0.17740018
0.9920572,23933.158,0.1796457
0.99202,24008.344,0.18191327
0.9919826,24084.129,0.18420287
0.9919451,24160.482000000004,0.18651447999999998
0.9919075,24237.392000000003,0.18884834
0.9918698,24314.832000000002,0.19120446
0.9918319,24392.768,0.19358285
0.9917939,24471.181,0.19598375
0.9917557,24550.109,0.19840750999999998
0.9917174,24629.522999999997,0.20085427
0.991679,24709.384,0.20332412
0.9916404,24789.652000000002,0.20581717000000002
0.9916017,24870.282000000003,0.20833352000000002
0.9915629,24951.232000000004,0.21087324
0.9915239,25032.46,0.21343643
0.9914848,25113.999,0.21602347
0.9914455,25195.884,0.21863474
0.9914061,25278.099,0.22127042
0.9913666,25360.616,0.22393072
0.9913269,25443.408,0.22661584999999998
0.9912871,25526.444,0.22932607000000002
0.9912471,25609.690000000002,0.23206177
0.991207,25693.129,0.23482329999999998
0.9911668,25776.761000000002,0.2376114
0.9911264,25860.612,0.2404248
0.9910858,25944.682999999997,0.24326286
0.9910452,26029.018,0.24612557
0.9910043,26113.651,0.24901278999999998
0.9909634,26198.609,0.25192447999999995
0.9909222,26283.888,0.25486106
0.990881,26369.458,0.25782317
0.9908395,26455.359,0.26081075
0.990798,26541.623,0.26382401
0.9907563,26628.282000000003,0.26686292
0.9907144,26715.377999999997,0.26992743
0.9906724,26802.922000000002,0.27301758
0.9906302,26890.873,0.27613403999999997
0.9905879,26979.226000000002,0.279277
0.9905454,27068.034,0.28244647
0.9905028,27157.328999999998,0.2856423
0.9904601,27247.144,0.28886447000000004
0.9904172,27337.515,0.29211293
0.9903741,27428.437,0.295388
0.9903309,27519.892000000003,0.29869044
0.9902875,27611.84,0.30202014
0.990244,27704.222999999998,0.30537723
0.9902003,27796.991,0.30876181999999996
0.9901565,27890.072000000004,0.31217395000000003
0.9901125,27983.405,0.31561423
0.9900683,28077.04,0.31908253
0.990024,28171.091,0.32257781
0.9899796,28265.55,0.32609988
0.989935,28360.442000000003,0.32964862
0.9898902,28455.778,0.33322381
0.9898453,28551.545000000002,0.33682618999999997
0.9898002,28647.714,0.34045633
0.989755,28744.247000000003,0.34411409
0.9897095,28841.125,0.34779959
0.989664,28938.313,0.35151276
0.9896182,29035.786,0.35525359
0.9895723,29133.528,0.35902296
0.9895263,29231.53,0.36282125000000004
0.98948,29329.799,0.36664833
0.9894336,29428.342000000004,0.37050413
0.9893871,29527.166,0.37438837
0.9893403,29626.237999999998,0.37830139
0.9892934,29725.510000000002,0.38224428
0.9892463,29825.010000000002,0.3862167
0.9891991,29924.714,0.39021897
0.9891517,30024.632999999998,0.39425088
0.989104,30124.72,0.39831268
0.9890563,30224.891000000003,0.4024055
0.9890083,30325.164,0.40652953
0.9889602,30425.585,0.41068488
0.9889118,30526.224,0.4148716
0.9888633,30627.156000000003,0.41908978
0.9888146,30728.357000000004,0.42334038
0.9887658,30829.819,0.42762275
0.9887167,30931.509,0.43193643000000004
0.9886675,31033.335,0.43628127
0.988618,31135.232000000004,0.4406574
0.9885684,31237.123,0.44506630999999997
0.9885186,31339.083,0.44950784
0.9884685,31441.213,0.45398182
0.9884183,31543.587000000003,0.45848802
0.9883679,31646.263,0.46302645
0.9883173,31749.109,0.46759875
0.9882665,31852.092999999997,0.47220471999999997
0.9882155,31955.182000000004,0.4768446
0.9881643,32058.371000000003,0.48151816999999997
0.9881128,32161.575,0.48622635
0.9880612,32264.79,0.49096991999999995
0.9880094,32368.100000000002,0.49574907999999995
0.9879573,32471.564,0.5005639900000001
0.987905,32575.227000000003,0.5054147600000001
0.9878525,32679.005,0.5103030399999999
0.9877998,32782.8,0.5152287900000001
0.9877469,32886.567,0.5201920999999999
0.9876938,32990.274,0.5251928699999999
0.9876404,33093.902,0.53023159
0.9875868,33197.467000000004,0.5353099600000001
0.987533,33301.062000000005,0.54042754
0.9874789,33404.744,0.54558472
0.9874246,33508.47,0.5507820400000001
0.9873701,33612.14,0.5560210299999999
0.9873153,33715.755,0.56130172
0.9872603,33819.388,0.5666236
0.9872051,33923.101,0.57198593
0.9871496,34026.772000000004,0.5773906400000001
0.9870939,34130.378,0.5828381
0.9870379,34233.973,0.5883287700000001
0.9869816,34337.553,0.5938627000000001
0.9869251,34441.159,0.5994402
0.9868684,34544.807,0.60506124
0.9868114,34648.527,0.61072627
0.9867541,34752.333,0.61643539
0.9866966,34856.097,0.6221912700000001
0.9866388,34959.782,0.62799479
0.9865808,35063.407,0.6338463400000001
0.9865224,35166.974,0.6397457900000001
0.9864638,35270.498,0.64569349
0.9864049,35373.988,0.6516896400000001
0.9863458,35477.446,0.65773417
0.9862863,35580.844,0.66382778
0.9862266,35684.036,0.6699735299999999
0.9861666,35787.020000000004,0.6761721700000001
0.9861063,35889.821,0.6824241
0.9860457,35992.484,0.68872935
0.9859848,36095.049,0.69508819
0.9859236,36197.575000000004,0.70150058
0.9858621,36300.11,0.70796661
0.9858003,36402.553,0.71448902
0.9857382,36504.817,0.72106952
0.9856758,36606.951,0.72770841
0.985613,36709.01,0.73440653
0.98555,36811.027,0.74116397
0.9854866,36913.055,0.7479811399999999
0.9854229,37015.142,0.7548576800000001
0.9853589,37117.236000000004,0.76179444
0.9852945,37219.236000000004,0.76879351
0.9852299,37321.151000000005,0.7758555699999999
0.9851649,37423.022000000004,0.7829810100000001
0.9850995,37524.863,0.7901703400000001
0.9850338,37626.711,0.79742384
0.9849678,37728.578,0.8047420399999999
0.9849014,37830.363,0.81212704
0.9848346,37931.983,0.81958066
0.9847676,38033.485,0.82710358
0.9847001,38134.951,0.8346961900000001
0.9846323,38236.437000000005,0.84235909
0.9845641,38338.035,0.8500925300000001
0.9844956,38439.804,0.85789665
0.9844267,38541.639,0.86577505
0.9843574,38643.49,0.87372891
0.9842878,38745.333,0.8817588000000001
0.9842177,38847.17,0.88986542
0.9841473,38949.0,0.89804924
0.9840765,39050.834,0.9063101499999999
0.9840053,39152.632000000005,0.91465034
0.9839338,39254.341,0.92307229
0.9838618,39356.03,0.93157678
0.9837894,39457.784,0.9401641700000001
0.9837167,39559.665,0.9488359799999999
0.9836435,39661.735,0.95759222
0.9835699,39763.985,0.9664340499999999
0.9834959,39866.242000000006,0.9753646699999999
0.9834216,39968.549,0.9843846199999999
0.9833467,40071.018,0.9934957299999999
0.9832715,40173.717000000004,1.0026978
0.9831959,40276.715000000004,1.0119907
0.9831198,40380.034,1.0213739
0.9830434,40483.459,1.0308506
0.9829665,40587.0,1.0404216
0.9828891,40690.716,1.0500877
0.9828114,40794.701,1.0598485
0.9827332,40899.032999999996,1.0697045
0.9826545,41003.76,1.0796563
0.9825755,41108.701,1.0897068
0.982496,41213.916000000005,1.0998567
0.982416,41319.498,1.1101066
0.9823356,41425.512,1.1204569
0.9822548,41532.051,1.1309080999999999
0.9821735,41639.138,1.1414614
0.9820917,41746.692,1.1521189
0.9820095,41854.649,1.1628815
0.9819269,41962.97900000001,1.1737498
0.9818438,42071.62,1.1847233000000001
0.9817602,42180.503,1.1958034
0.9816762,42289.515999999996,1.2069914000000002
0.9815917,42398.722,1.2182889
0.9815067,42508.262,1.2296973
0.9814213,42618.286,1.2412180000000002
0.9813354,42728.945999999996,1.2528521000000001
0.981249,42840.263,1.2646007000000001
0.9811621,42952.037000000004,1.2764653
0.9810748,43064.344000000005,1.2884468
0.980987,43177.25400000001,1.3005445
0.9808987,43290.825000000004,1.3127594
0.9808099,43405.121,1.3250914
0.9807207,43520.070999999996,1.3375428
0.980631,43635.649000000005,1.3501151
0.9805408,43751.840000000004,1.3628086000000001
0.9804501,43868.655999999995,1.3756237999999998
0.9803589,43986.084,1.3885623
0.9802672,44104.117000000006,1.4016247
0.9801751,44222.772000000004,1.4148116
0.9800824,44342.082,1.4281229999999998
0.9799893,44462.102999999996,1.441559
0.9798957,44582.835999999996,1.4551207000000002
0.9798016,44704.28,1.4688088000000001
0.979707,44826.413,1.4826244
0.979612,44949.218,1.4965685
0.9795164,45072.663,1.5106419
0.9794204,45196.747,1.5248458
0.9793238,45321.455,1.5391807
0.9792268,45446.788,1.5536476
0.9791293,45572.744000000006,1.5682471999999998
0.9790312,45699.335,1.5829809
0.9789327,45826.58,1.5978491
0.9788337,45954.511,1.6128531000000002
0.9787342,46083.109000000004,1.6279945
0.9786342,46212.35400000001,1.6432742
0.9785337,46342.21,1.6586935999999999
0.9784327,46472.652,1.6742538
0.9783312,46603.64400000001,1.689956
0.9782292,46735.15900000001,1.7058021
0.9781267,46867.161,1.7217926
0.9780237,46999.635,1.7379289
0.9779202,47132.646,1.7542123
0.9778162,47266.18,1.7706438
0.9777116,47400.245,1.7872239
0.9776066,47534.928,1.8039484000000001
0.9775011,47670.224,1.8208174000000001
0.977395,47806.148,1.8378322
0.9772884,47942.679000000004,1.8549928
0.9771814,48079.825000000004,1.8723001
0.9770738,48217.609000000004,1.8897556
0.9769657,48356.155999999995,1.9073596
0.9768571,48495.458,1.9251126
0.9767479,48635.509000000005,1.9430147
0.9766383,48776.252,1.9610663000000002
0.9765282,48917.68,1.9792668000000002
0.9764175,49059.763,1.9976173999999998
0.9763063,49202.458,2.0161182
0.9761946,49345.74,2.0347695999999997
0.9760824,49489.771,2.0535726
0.9759697,49634.685999999994,2.0725282999999997
0.9758564,49780.429000000004,2.0916376000000003
0.9757426,49926.982,2.1108994
0.9756283,50074.289000000004,2.1303147
0.9755135,50222.328,2.1498843
0.9753982,50371.021,2.1696084
0.9752823,50520.344000000005,2.1894878999999996
0.975166,50670.232,2.2095225
0.9750491,50820.64,2.2297134
0.9749316,50971.485,2.2500627
0.9748137,51122.715000000004,2.2705705000000003
0.9746952,51274.537000000004,2.2912387
0.9745761,51427.062000000005,2.3120688
0.9744566,51580.275,2.3330604999999998
0.9743365,51734.108,2.3542158
0.9742158,51888.545,2.3755346
0.9740947,52043.542,2.3970178
0.9739729,52199.030999999995,2.4186663
0.9738507,52354.990999999995,2.4404817
0.9737279,52511.367000000006,2.4624641
0.9736045,52668.096,2.4846155
0.9734806,52825.135,2.5069379
0.9733562,52982.549000000006,2.5294322
0.9732311,53140.47900000001,2.5521010000000004
0.9731056,53298.890999999996,2.5749469
0.9729794,53457.774000000005,2.5979679
0.9728527,53617.114,2.6211686
0.9727255,53776.852000000006,2.6445488999999998
0.9725976,53936.959,2.6681091
0.9724692,54097.392,2.6918529
0.9723402,54258.132000000005,2.7157801
0.9722107,54419.12,2.7398923
0.9720805,54580.315,2.7641926000000003
0.9719498,54741.752,2.7886853
0.9718185,54903.468,2.8133717000000003
0.9716866,55065.444,2.8382539
0.9715541,55227.735,2.8633327
0.971421,55390.302,2.8886081
0.9712873,55553.17,2.9140822
0.971153,55716.346,2.9397551
0.9710181,55879.858,2.9656274
0.9708826,56043.694,2.9917012
0.9707464,56207.865,3.0179769999999997
0.9706097,56372.33900000001,3.0444624
0.9704723,56537.08900000001,3.0711608000000004
0.9703344,56702.127,3.098074
0.9701958,56867.474,3.1252017
0.9700565,57033.124,3.152548
0.9699167,57199.135,3.180109
0.9697762,57365.579000000005,3.2078832
0.9696351,57532.514,3.2358683999999998
0.9694933,57699.904,3.2640669
0.9693509,57867.785,3.2924765000000003
0.9692079,58036.149000000005,3.3211015
0.9690642,58205.007000000005,3.3499396
0.9689198,58374.353,3.3789930999999997
0.9687748,58544.192,3.408261
0.9686292,58714.525,3.437745
0.9684829,58885.331,3.467448
0.968336,59056.613,3.4973796
0.9681883,59228.364,3.5275409
0.96804,59400.577000000005,3.5579316
0.9678911,59573.265,3.588553
0.9677415,59746.401,3.6194058
0.9675912,59919.993,3.6504926
0.9674402,60094.009000000005,3.6818125999999998
0.9672885,60268.478,3.7133664000000004
0.9671362,60443.362,3.7451564
0.9669832,60618.669,3.7771822
0.9668295,60794.380000000005,3.8094454
0.9666751,60970.468,3.841946
0.9665199,61146.941,3.874686
0.9663641,61323.779,3.9076673
0.9662076,61500.971,3.9408985
0.9660504,61678.520000000004,3.9743849
0.9658925,61856.431,4.0081261999999995
0.9657338,62034.701,4.0421256
0.9655744,62213.314000000006,4.076382499999999
0.9654143,62392.28400000001,4.1108997
0.9652535,62571.608,4.1456764999999995
0.9650919,62751.268,4.1807159
0.9649296,62931.270000000004,4.2160188
0.9647666,63111.611,4.2515862
0.9646028,63292.257000000005,4.2874198
0.9644383,63473.218,4.3235204000000005
0.964273,63654.475,4.3598896
0.9641069,63835.944,4.3965368
0.9639401,64017.619000000006,4.4334663
0.9637726,64199.466,4.4706831000000005
0.9636042,64381.543,4.5081907
0.9634351,64563.842000000004,4.5459866
0.9632652,64746.393,4.5840765999999995
0.9630945,64929.204000000005,4.6224613
0.962923,65112.302,4.6611419
0.9627507,65295.71200000001,4.7001211000000005
0.9625776,65479.47,4.7393995
0.9624037,65663.575,4.7789783
0.962229,65848.053,4.8188614
0.9620535,66032.891,4.8590509
0.9618772,66217.827,4.8995588
0.9617001,66402.912,4.9403893000000005
0.9615221,66588.213,4.9815427
0.9613433,66773.738,5.023023500000001
0.9611637,66959.54000000001,5.0648327
0.9609832,67145.693,5.1069740999999995
0.9608019,67332.21900000001,5.1494452
0.9606197,67519.189,5.1922519000000005
0.9604367,67706.674,5.2353916
0.9602528,67894.69900000001,5.2788664
0.9600681,68083.33099999999,5.322677
0.9598825,68272.491,5.3668314
0.959696,68462.008,5.4113381
0.9595087,68651.92599999999,5.4562007999999995
0.9593205,68842.229,5.5014193
0.9591314,69032.961,5.546995
0.9589415,69224.101,5.5929342
0.9587506,69415.667,5.639235
0.9585589,69607.72,5.6858930999999995
0.9583663,69800.302,5.7329078
0.9581728,69993.401,5.7802834
0.9579784,70187.06599999999,5.8280175000000005
0.957783,70381.229,5.8761194
0.9575868,70575.871,5.9245965
0.9573897,70770.977,5.9734515
0.9571917,70966.572,6.0226859
0.9569927,71162.65400000001,6.0722986
0.9567928,71359.225,6.1222954
0.956592,71556.311,6.1726757
0.9563903,71753.90000000001,6.2234408
0.9561876,71951.99900000001,6.2745908
0.9559841,72150.637,6.3261277
0.9557795,72349.759,6.3780578
0.9555741,72549.371,6.4303888
0.9553676,72749.429,6.4831265
0.9551603,72949.959,6.5362687
0.9549519,73150.925,6.589820700000001
0.9547426,73352.357,6.6437832000000006
0.9545324,73554.23,6.698156
0.9543212,73756.541,6.7529427
0.954109,73959.314,6.8081426
0.9538958,74162.532,6.8637604
0.9536817,74366.141,6.919800400000001
0.9534665,74570.095,6.9762755
0.9532504,74774.386,7.0331892
0.9530333,74979.012,7.0905461
0.9528152,75183.981,7.1483503
0.952596,75389.296,7.206605199999999
0.9523759,75595.005,7.265313
0.9521547,75801.078,7.3244791
0.9519325,76007.549,7.384104499999999
0.9517093,76214.416,7.4441957
0.951485,76421.709,7.5047529
0.9512597,76629.453,7.5657791
0.9510334,76837.632,7.6272804999999995
0.950806,77046.288,7.6892586000000005
0.9505776,77255.44200000001,7.7517152000000005
0.9503481,77465.126,7.8146498
0.9501176,77675.349,7.8780724
0.949886,77886.133,7.9419773
0.9496533,78097.473,8.0063766
0.9494196,78309.19099999999,8.0712838
0.9491848,78521.268,8.1367086
0.9489489,78733.728,8.2026534
0.9487119,78946.578,8.2691212
0.9484739,79159.854,8.3361138
0.9482347,79373.596,8.4036346
0.9479945,79587.798,8.4716867
0.9477531,79802.491,8.5402725
0.9475107,80017.701,8.6093952
0.9472671,80233.46,8.6790561
0.9470224,80449.782,8.749255100000001
0.9467766,80666.679,8.819993499999999
0.9465297,80884.211,8.8912759
0.9462817,81102.36200000001,8.9631022
0.9460325,81321.19,9.0354707
0.9457822,81540.667,9.1083874
0.9455308,81760.826,9.1818561
0.9452783,81981.495,9.2559037
0.9450246,82202.689,9.3305355
0.9447697,82424.417,9.4057518
0.9445137,82646.674,9.481557599999999
0.9442566,82869.44,9.5579628
0.9439983,83092.73700000001,9.6349608
0.9437388,83316.541,9.7125659
0.9434782,83540.85900000001,9.790778300000001
0.9432164,83765.695,9.8696027
0.9429534,83991.034,9.9490425
0.9426893,84216.895,10.029103
0.9424239,84443.29000000001,10.109779
0.9421574,84670.246,10.191074
0.9418897,84897.748,10.272993
0.9416209,85125.80900000001,10.355537
0.9413508,85354.43699999999,10.438711
0.9410795,85583.61300000001,10.522518
0.940807,85813.33099999999,10.606961
0.9405333,86043.62,10.692043
0.9402584,86274.433,10.777771
0.9399823,86505.82800000001,10.864143
0.939705,86737.78300000001,10.951167
0.9394264,86970.284,11.038843
0.9391466,87203.34,11.127175
0.9388656,87436.96800000001,11.216165
0.9385833,87671.144,11.305822000000001
0.9382998,87905.875,11.39614
0.938015,88141.17,11.487131
0.937729,88377.03300000001,11.57879
0.9374417,88613.36,11.671145000000001
0.9371532,88850.10699999999,11.764214
0.9368634,89087.254,11.858006000000001
0.9365723,89324.826,11.952523
0.9362799,89562.81800000001,12.047772
0.9359863,89801.26,12.143756
0.9356914,90040.105,12.240480999999999
0.9353951,90279.43699999999,12.337958
0.9350976,90519.20800000001,12.436186
0.9347988,90759.41900000001,12.535173
0.9344986,91000.151,12.634927000000001
0.9341972,91241.354,12.735444000000001
0.9338944,91483.049,12.836739
0.9335903,91725.25800000002,12.938811
0.9332849,91967.991,13.041667
0.9329782,92211.28,13.14531
0.9326701,92455.131,13.249742
0.9323607,92699.526,13.354975999999999
0.9320499,92944.522,13.461007
0.9317378,93190.13900000001,13.567841000000001
0.9314244,93436.365,13.675483
0.9311096,93683.246,13.783937
0.9307934,93930.77300000002,13.893208000000001
0.9304759,94179.004,14.003289
0.930157,94427.93800000001,14.114192
0.9298368,94677.588,14.225921000000001
0.9295152,94927.81300000001,14.3385
0.9291922,95178.558,14.451953999999999
0.9288678,95429.822,14.566279999999999
0.928542,95681.625,14.68149
0.9282149,95933.945,14.797587
0.9278863,96186.821,14.914577
0.9275564,96440.22,15.032465
0.9272251,96694.15800000001,15.151259
0.9268924,96948.649,15.270961
0.9265582,97203.707,15.391574
0.9262227,97459.284,15.513117
0.9258857,97715.44900000001,15.635577000000001
0.9255473,97972.182,15.758972
0.9252075,98229.507,15.883299
0.9248663,98487.417,16.008562
0.9245237,98745.917,16.134777
0.9241796,99005.03800000002,16.26194
0.9238341,99264.771,16.39005
0.9234872,99525.14,16.519123
0.9231388,99786.16,16.649154
0.9227889,100047.82,16.780146
0.9224377,100310.16,16.912112
0.9220849,100573.2,17.045049
0.9217308,100836.83,17.178991
0.9213751,101101.1,17.313952
0.921018,101365.96,17.449934
0.9206595,101631.44,17.586952
0.9202994,101897.5,17.725003
0.919938,102164.18000000001,17.864096
0.919575,102431.48,18.004232
0.9192106,102699.44,18.145410000000002
0.9188446,102968.02,18.287636
0.9184773,103237.22,18.43092
0.9181084,103507.02,18.575267
0.917738,103777.46,18.720681
0.9173662,104048.52,18.867165
0.9169928,104320.19,19.014726
0.916618,104592.46,19.163375
0.9162416,104865.31,19.313119999999998
0.9158638,105138.8,19.463948
0.9154844,105412.87,19.615884
0.9151035,105687.52,19.768924000000002
0.9147211,105962.76000000001,19.923079
0.9143372,106238.58,20.078362
0.9139518,106514.94,20.234797999999998
0.9135648,106791.90000000001,20.392397
0.9131763,107069.40000000001,20.551165
0.9127863,107347.47,20.711114
0.9123947,107626.08,20.872248
0.9120016,107905.27,21.034573
0.9116069,108185.05,21.198097
0.9112107,108465.39,21.362826000000002
0.9108129,108746.26000000001,21.528774000000002
0.9104136,109027.75,21.695939
0.9100127,109309.78,21.864334
0.9096103,109592.43000000001,22.033961
0.9092063,109875.63,22.204829999999998
0.9088007,110159.44,22.376948000000002
0.9083936,110443.81,22.550316000000002
0.9079848,110728.81,22.724944999999998
0.9075745,111014.38,22.900841000000003
0.9071626,111300.57,23.07801
0.9067492,111587.28,23.256474
0.9063341,111874.49,23.436259
0.9059175,112162.22,23.617373
0.9054992,112450.46,23.79982
0.9050794,112739.26000000001,23.983619
0.9046579,113028.59,24.168764
0.9042349,113318.5,24.355266
0.9038102,113609.0,24.543135
0.9033839,113900.09,24.732377
0.9029561,114191.77,24.923007000000002
0.9025266,114484.08,25.115018
0.9020955,114777.06,25.308425999999997
0.9016628,115070.69,25.503228
0.9012284,115364.98,25.699445
0.9007924,115659.97,25.897064
0.9003548,115955.67,26.096106000000002
0.8999156,116252.08,26.296568
0.8994748,116549.2,26.498462
0.8990323,116846.93000000001,26.70184
0.8985882,117145.26000000001,26.90669
0.8981424,117444.23,27.113037
0.8976951,117743.8,27.320882
0.897246,118043.99,27.530237
0.8967954,118344.79000000001,27.741111
0.8963431,118646.19,27.953514
0.8958891,118948.24,28.167452
0.8954335,119250.89,28.382936
0.8949763,119554.16,28.599973000000002
0.8945174,119858.03,28.818582
0.8940568,120162.54000000001,29.038759000000002
0.8935946,120467.65000000001,29.260519
0.8931308,120773.37,29.483881
0.8926653,121079.71,29.708841
0.8921981,121386.69,29.935407
0.8917293,121694.27,30.163595
0.8912588,122002.46,30.393415
0.8907867,122311.3,30.624873
0.8903129,122620.73,30.857981
0.8898374,122930.82,31.092739
0.8893602,123241.46,31.329165999999997
0.8888814,123552.79000000001,31.567268000000002
0.8884009,123864.72,31.807042
0.8879188,124177.33,32.0485
0.8874349,124490.58,32.291642
0.8869494,124804.48,32.536474000000005
0.8864622,125119.08,32.783015
0.8859734,125434.31,33.031254000000004
0.8854828,125750.21,33.281223
0.8849906,126066.76000000001,33.532931000000005
0.8844967,126383.89,33.786418
0.8840011,126701.63,34.0417
0.8835038,127019.95,34.298789000000006
0.8830049,127338.91,34.557688000000006
0.8825042,127658.45,34.818402
0.8820019,127978.58,35.08095
0.8814978,128299.29000000001,35.345357
0.8809921,128620.61,35.611604
0.8804847,128942.52,35.879718999999994
0.8799756,129265.06,36.149716
0.8794648,129588.16,36.421592000000004
0.8789522,129911.86,36.695381
0.878438,130236.17,36.971068
0.8779222,130561.09,37.248679
0.8774046,130886.61,37.528211
0.8768853,131212.73,37.809692
0.8763643,131539.46,38.093115
0.8758416,131866.8,38.378501
0.8753172,132194.78,38.665864
0.8747911,132523.35,38.955191
0.8742633,132852.56,39.246515
0.8737338,133182.4,39.539832
0.8732026,133512.87,39.835161
0.8726696,133843.98,40.132511
0.872135,134175.75,40.431875
0.8715987,134508.15,40.733276
0.8710607,134841.16,41.036754
0.8705209,135174.77,41.342326
0.8699795,135508.93,41.650016
0.8694364,135843.7,41.959823
0.8688915,136179.03,42.271786999999996
0.868345,136514.93,42.585895
0.8677967,136851.46,42.902162000000004
0.8672467,137188.58000000002,43.220602
0.8666951,137526.31,43.54122400000001
0.8661417,137864.6,43.864042
0.8655866,138203.53,44.189073
0.8650298,138543.06,44.516314
0.8644713,138883.21,44.845785
0.8639111,139224.01,45.177496
0.8633492,139565.38,45.511458
0.8627856,139907.43,45.847674999999995
0.8622203,140250.09,46.186161000000006
0.8616533,140593.41,46.526923
0.8610846,140937.31,46.869983
0.8605142,141281.91,47.21533599999999
0.859942,141627.12,47.563019
0.8593682,141973.0,47.913002000000006
0.8587927,142319.53,48.265314
0.8582155,142666.72,48.619974000000006
0.8576366,143014.54,48.976999
0.8570559,143362.95,49.336433
0.8564736,143712.0,49.698282000000006
0.8558896,144061.6,50.062580000000004
0.8553039,144411.81,50.429315
0.8547164,144762.62,50.798527
0.8541273,145114.05000000002,51.170219
0.8535365,145466.04,51.544397
0.852944,145818.62,51.921085999999995
0.8523498,146171.82,52.300285
0.8517539,146525.61000000002,52.682041999999996
0.8511564,146879.96,53.066335
0.8505571,147234.94,53.453191
0.8499561,147590.5,53.842620000000004
0.8493535,147946.64,54.234632
0.8487492,148303.39,54.629261
0.8481431,148660.76,55.026494
0.8475355,149018.67,55.426371
0.8469261,149377.22,55.82887
0.846315,149736.34,56.234036
0.8457023,150096.1,56.641844
0.8450879,150456.44,57.052324
0.8444718,150817.39,57.465488
0.843854,151178.88,57.881363
0.8432346,151540.92,58.299999
0.8426135,151903.48,58.721379
0.8419907,152266.64,59.145533
0.8413663,152630.35,59.572455000000005
0.8407402,152994.61000000002,60.002192
0.8401124,153359.48,60.43470799999999
0.839483,153724.87,60.870067999999996
0.8388519,154090.92,61.308271999999995
0.8382191,154457.53,61.749296
0.8375847,154824.76,62.193211
0.8369487,155192.59,62.63998699999999
0.836311,155561.04,63.089665000000004
0.8356716,155930.14,63.542241
0.8350306,156299.9,63.997727000000005
0.8343879,156670.28,64.456133
0.8337436,157041.32,64.917494
0.8330977,157413.04,65.381804
0.8324501,157785.46,65.84907
0.8318009,158158.54,66.319323
0.83115,158532.2,66.792615
0.8304975,158906.49,67.268947
0.8298434,159281.38,67.74834
0.8291876,159656.9,68.230802
0.8285302,160032.97,68.716384
0.8278712,160409.68,69.205067
0.8272106,160787.01,69.696861
0.8265483,161164.94,70.191817
0.8258845,161543.5,70.689925
0.825219,161922.6,71.191209
0.8245519,162302.38,71.695657
0.8238832,162682.77,72.20332
0.8232129,163063.75,72.714205
0.822541,163445.35,73.228314
0.8218674,163827.59,73.745668
0.8211923,164210.46,74.266287
0.8205156,164593.99,74.790176
0.8198373,164978.12,75.317342
0.8191575,165362.88,75.847844
0.818476,165748.25,76.381668
0.8177929,166134.2,76.91888700000001
0.8171083,166520.77,77.459481
0.8164221,166907.93,78.003486
0.8157343,167295.68,78.550927
0.815045,167684.05000000002,79.101795
0.8143541,168073.07,79.65610600000001
0.8136616,168462.66,80.213888
0.8129676,168852.89,80.775187
0.812272,169243.75,81.339976
0.8115748,169635.2,81.908296
0.8108761,170027.25,82.480149
0.8101759,170419.96,83.055584
0.8094741,170813.31,83.63457700000001
0.8087708,171207.30000000002,84.217162
0.8080659,171601.89,84.803354
0.8073595,171997.13,85.393174
0.8066516,172392.98,85.986638
0.8059422,172789.48,86.583752
0.8052312,173186.62,87.184549
0.8045187,173584.4,87.789041
0.8038047,173982.82,88.397238
0.8030892,174381.87,89.00915900000001
0.8023722,174781.56,89.624807
0.8016536,175181.86000000002,90.244214
0.8009336,175582.80000000002,90.86744800000001
0.8002121,175984.39,91.494512
0.7994891,176386.54,92.12541
0.7987646,176789.35,92.760204
0.7980386,177192.76,93.398885
0.7973111,177596.77,94.041479
0.7965821,178001.36000000002,94.688004
0.7958517,178406.55000000002,95.33847
0.7951198,178812.32,95.992908
0.7943865,179218.71,96.65131000000001
0.7936517,179625.62,97.31373599999999
0.7929154,180033.2,97.980184
0.7921777,180441.30000000002,98.650674
0.7914385,180850.03,99.325198
0.7906979,181259.30000000002,100.0038
0.7899558,181669.19,100.6865
0.7892123,182079.63,101.37328
0.7884674,182490.68,102.06419
0.787721,182902.33000000002,102.75919999999999
0.7869733,183314.58000000002,103.45835000000001
0.786224,183727.43,104.16168
0.7854734,184140.85,104.86918
0.7847214,184554.82,105.58088000000001
0.7839679,184969.42,106.29682
0.7832131,185384.64,107.01701
0.7824568,185800.38,107.74154
0.7816992,186216.76,108.47037
0.7809401,186633.68,109.20356000000001
0.7801797,187051.19,109.94111
0.7794178,187469.30000000002,110.68308999999999
0.7786546,187888.02,111.42943
0.77789,188307.32,112.18024
0.777124,188727.17,112.93547
0.7763567,189147.68,113.69518000000001
0.775588,189568.77,114.45939
0.7748179,189990.44,115.22812
0.7740465,190412.73,116.00138
0.7732738,190835.63,116.77920999999999
0.7724996,191259.16,117.5616
0.7717242,191683.27,118.34859
0.7709474,192107.98,119.14023
0.7701692,192533.31,119.93649
0.7693897,192959.24,120.73744
0.7686089,193385.81,121.54304
0.7678268,193812.97,122.35336
0.7670434,194240.78,123.16839
0.7662586,194669.18,123.98818
0.7654725,195098.19,124.81277
0.7646851,195527.84,125.64211
0.7638965,195958.1,126.47628
0.7631065,196389.0,127.31529
0.7623152,196820.5,128.15914
0.7615226,197252.62,129.00787
0.7607288,197685.35,129.86149
0.7599337,198118.7,130.72002
0.7591373,198552.67,131.5835
0.7583396,198987.31,132.45192
0.7575406,199422.51,133.32533999999998
0.7567404,199858.29,134.20377
0.755939,200294.75,135.08728
0.7551362,200731.72,135.97591
0.7543323,201169.28,136.86968
0.7535271,201607.41,137.7686
0.7527206,202046.17,138.67270000000002
0.7519129,202485.48,139.58200000000002
0.751104,202925.4,140.49654999999998
0.7502938,203365.91,141.41638
0.7494824,203806.99,142.34149
0.7486698,204248.66,143.27189
0.747856,204690.92,144.20768
0.7470409,205133.80000000002,145.14878000000002
0.7462247,205577.25,146.09534
0.7454073,206021.33000000002,147.04724
0.7445886,206465.97,148.00465
0.7437688,206911.25,148.9675
0.7429478,207357.13,149.93585000000002
0.7421256,207803.61000000002,150.90970000000002
0.7413022,208250.66,151.88912
0.7404776,208698.4,152.87415
0.7396519,209146.68,153.86472
0.738825,209595.6,154.86093
0.7379969,210045.14,155.86281
0.7371677,210495.30000000002,156.87035999999998
0.7363373,210946.07,157.88365
0.7355058,211397.54,158.90261
0.7346732,211849.55000000002,159.92732
0.7338394,212302.2,160.95788
0.7330044,212755.5,161.99417
0.7321684,213209.46,163.03628
0.7313312,213664.05000000002,164.08433
0.7304929,214119.21,165.13828999999998
0.7296535,214574.99,166.19822000000002
0.7288129,215031.4,167.26414
0.7279713,215488.44,168.3361
0.7271286,215946.0,169.41415
0.7262847,216404.19,170.49827000000002
0.7254398,216862.99,171.5885
0.7245938,217322.36000000002,172.68492999999998
0.7237467,217782.35,173.78750000000002
0.7228985,218242.94,174.89628
0.7220492,218704.14,176.01128999999997
0.7211989,219165.87,177.13261
0.7203475,219628.28,178.26016
0.7194951,220091.27000000002,179.39408
0.7186416,220554.86000000002,180.53428
0.717787,221019.06,181.68085
0.7169314,221483.9,182.83384999999998
0.7160748,221949.37,183.99318
0.7152171,222415.45,185.15899
0.7143584,222882.14,186.33127
0.7134986,223349.47,187.51000000000002
0.7126379,223817.42,188.69531
0.7117761,224286.01,189.8872
0.7109138,224733.32,191.12171
0.7100536,225154.42,192.4025
0.7091957,225568.35,193.69723
0.7083351,225978.95,195.01134000000002
0.7074686,226387.74,196.35003
0.7065963,226794.38,197.71375
0.7057187,227199.80000000002,199.10087000000001
0.7048358,227604.26,200.51046
0.7039481,228007.16,201.94339
0.7030557,228407.64,203.40121
0.7021586,228806.01,204.88354
0.7012569,229203.06,206.38911
0.7003509,229598.73,207.91809999999998
0.6994406,229992.16,209.47188
0.6985263,230383.27000000002,211.05071999999998
0.6976082,230772.74,212.65326000000002
0.6966862,231161.21,214.27857
0.6957607,231547.95,215.9278
0.6948316,231932.72,217.60179
0.6938991,232315.91,219.29979
0.6929633,232698.01,221.02096
0.6920243,233078.88,222.7657
0.6910823,233458.21,224.53457
0.6901372,233836.26,226.32728999999998
0.6891893,234213.17,228.14372
0.6882387,234588.80000000002,229.98416999999998
0.6872853,234963.1,231.84885
0.6863294,235336.36000000002,233.73737
0.6853709,235708.61000000002,235.64974999999998
0.68441,236079.93,237.58615999999998
0.6834467,236450.24,239.54675
0.6824812,236819.5,241.5317
0.6815135,237187.95,243.54078
0.6805437,237555.57,245.57411000000002
0.6795718,237922.33000000002,247.63179
0.678598,238288.33000000002,249.71392
0.6776223,238653.6,251.82061
0.6766447,239018.1,253.95212
0.6756654,239381.91,256.10863
0.6746842,239745.03,258.29031000000003
0.6737013,240107.53,260.49741
0.6727167,240469.33000000002,262.73013000000003
0.6717305,240830.48,264.98886
0.6707425,241191.09,267.27374
0.6697529,241551.11000000002,269.58508
0.6687618,241910.44,271.92323
0.667769,242269.28,274.28844000000004
0.6667746,242627.52000000002,276.68108
0.6657787,242985.23,279.10137000000003
0.6647813,243342.35,281.54959
0.6637824,243698.95,284.02611
0.6627821,244055.06,286.53113
0.6617803,244410.63,289.06502
0.6607771,244765.76,291.62789
0.6597726,245120.35,294.22017
0.6587668,245474.48,296.84204
0.6577597,245828.19,299.49368
0.6567513,246181.41,302.17554
0.6557418,246534.24,304.88771999999994
0.6547311,246886.58000000002,307.63053
0.6537192,247238.54,310.40429
0.6527063,247590.06,313.20922
0.6516924,247941.22,316.04557
0.6506774,248292.0,318.91355
0.6496615,248642.41,321.81351
0.6486446,248992.45,324.74573000000004
0.6476268,249342.17,327.71056999999996
0.6466082,249691.53,330.70817
0.6455887,250040.57,333.73901
0.6445684,250389.30000000002,336.80325
0.6435473,250737.68,339.90134
0.6425255,251085.7,343.03342999999995
0.6415029,251433.44,346.20008
0.6404797,251780.84,349.40146
0.6394557,252127.94,352.63815999999997
0.6384311,252474.7,355.91042
0.6374059,252821.11000000002,359.21866
0.6363801,253167.27000000002,362.56321
0.6353536,253513.09,365.94447
0.6343266,253858.54,369.36289
0.633299,254203.69,372.81892999999997
0.6322709,254548.54,376.31282
0.6312422,254893.07,379.84507
0.6302131,255237.34,383.41596
0.6291835,255581.23,387.02603000000005
0.6281534,255924.87,390.67558
0.6271229,256268.2,394.36512
0.626092,256611.23,398.09503
0.6250607,256953.96,401.86576
0.624029,257296.48,405.67753
0.6229969,257638.68,409.531
0.6219645,257980.67,413.42656
0.6209317,258322.35,417.36465
0.6198987,258663.83000000002,421.34553
0.6188653,259005.09,425.36981000000003
0.6178317,259346.13,429.43786
0.6167978,259686.93,433.55012999999997
0.6157637,260027.58000000002,437.70696
0.6147293,260367.98,441.90909
0.6136947,260708.28,446.15668000000005
0.6126599,261048.34,450.45056999999997
0.611625,261388.18,454.79110000000003
0.6105898,261727.92,459.17865
0.6095545,262067.55000000002,463.61373
0.608519,262406.92,468.09715
0.6074834,262746.3,472.62894
0.6064477,263085.49,477.20998999999995
0.6054119,263424.55,481.84071
0.6043759,263763.51,486.52164
0.6033398,264102.39,491.25334
0.6023037,264441.13,496.03633
0.6012675,264779.88,500.87108
0.6002312,265118.52,505.75827
0.5991948,265457.06,510.69841
0.5981585,265795.56,515.6921100000001
0.597122,266133.99,520.74003
0.5960856,266472.41000000003,525.84254
0.5950491,266810.73,531.00036
0.5940126,267149.05,536.21407
0.5929762,267487.3,541.4843000000001
0.5919397,267825.57,546.81164
0.5909033,268163.84,552.1968
0.5898668,268502.05,557.6401
0.5888305,268840.26,563.1426899999999
0.5877941,269178.54,568.70462
0.5867578,269516.81,574.32676
0.5857216,269855.2,580.00942
0.5846855,270193.58,585.7537000000001
0.5836494,270532.12,591.55971
0.5826135,270870.66000000003,597.42882
0.5815776,271209.3,603.36101
0.5805418,271548.05,609.3574000000001
0.5795062,271886.91000000003,615.41837
0.5784707,272225.82,621.54489
0.5774353,272564.85,627.7374599999999
0.5764,272904.08,633.99664
0.5753649,273243.33,640.32353
0.57433,273582.74,646.71863
0.5732952,273922.31,653.1824899999999
0.5722606,274262.0,659.71619
0.5712262,274601.75,666.32039
0.570192,274941.76,672.9955600000001
0.5691579,275281.85,679.7428100000001
0.5681241,275622.17,686.56254
0.5670905,275962.57,693.45596
0.5660571,276303.2,700.4233800000001
0.565024,276644.0,707.46565
0.5639911,276984.99,714.58398
0.5629584,277326.15,721.77849
0.5619261,277667.48,729.0506799999999
0.5608939,278009.06,736.4008600000001
0.5598621,278350.83,743.83001
0.5588306,278692.8,751.33883
0.5577993,279034.98,758.92847
0.5567683,279377.39,766.5994499999999
0.5557377,279720.04,774.35288
0.5547074,280062.9,782.18933
0.5536774,280406.02,790.10986
0.5526477,280749.44,798.11537
0.5516184,281093.02,806.2069299999999
0.5505894,281436.88,814.38529
0.5495608,281780.95,822.65142
0.5485326,282125.27,831.00604
0.5475047,282469.86,839.45047
0.5464772,282814.72000000003,847.98536
0.5454501,283159.8,856.6118
0.5444235,283505.22000000003,865.3305799999999
0.5433972,283850.87,874.14273
0.5423713,284196.83,883.04925
0.5413459,284543.05,892.05118
0.5403209,284889.54,901.14943
0.5392963,285236.32,910.3449
0.5382722,285583.38,919.63887
0.5372486,285930.79,929.03201
0.5362254,286278.46,938.52553
0.5352027,286626.37,948.12067
0.5341805,286974.67,957.81795
0.5331588,287323.17,967.61921
0.5321376,287671.97000000003,977.5248
0.5311169,288021.09,987.53602
0.5300967,288370.46,997.65437
0.529077,288720.21,1007.8800000000001
0.5280579,289070.2,1018.2146000000001
0.5270393,289420.58,1028.6588000000002
0.5260213,289771.32,1039.2138
0.5250038,290122.35000000003,1049.8809
0.5239869,290473.74,1060.6609
0.5229705,290825.49,1071.555
0.5219547,291177.65,1082.5646
0.5209395,291530.05,1093.6905
0.5199249,291882.97000000003,1104.9338
0.5189109,292236.09,1116.2964
0.5178975,292589.61,1127.7788
0.5168847,292943.52,1139.3826
0.5158725,293297.74,1151.1086
0.514861,293652.32,1162.9585
0.51385,294007.31,1174.9332
0.5128397,294362.64,1187.0335
0.51183,294718.35000000003,1199.2619
0.510821,295074.43,1211.6185
0.5098126,295430.81,1224.1053
0.5088049,295787.63,1236.7235
0.5077978,296144.76,1249.4742999999999
0.5067913,296502.34,1262.3585
0.5057856,296860.13,1275.3783999999998
0.5047805,297218.47000000003,1288.5353
0.5037761,297577.13,1301.8295
0.5027723,297936.15,1315.2634
0.5017692,298295.55,1328.8381
0.5007668,298655.36,1342.5548000000001
0.4997651,299015.55,1356.4155
0.4987641,299376.08,1370.4209
0.4977638,299737.08,1384.5728
0.4967641,300098.36,1398.8732
0.4957652,300460.21,1413.3229000000001
0.4947669,300822.32,1427.9243999999999
0.4937693,301184.81,1442.6785
0.4927725,301547.77,1457.587
0.4917763,301911.11,1472.6517
0.4907808,302274.86,1487.8739
0.489786,302639.0,1503.2554
0.488792,303003.59,1518.7981
0.4877986,303368.56,1534.5032999999999
0.4868059,303733.92,1550.3733
0.4858139,304099.72000000003,1566.4089999999999
0.4848226,304465.99,1582.6127000000001
0.483832,304832.64,1598.986
0.4828421,305199.68,1615.5308
0.4818529,305567.27,1632.2486000000001
0.4808644,305935.17,1649.1418
0.4798766,306303.63,1666.2114
0.4788895,306672.43,1683.4601
0.477903,307041.68,1700.8895
0.4769173,307411.45,1718.5008
0.4759323,307781.60000000003,1736.2973
0.4749479,308152.21,1754.2801
0.4739643,308523.24,1772.4506
0.4729813,308894.71,1790.8116
0.471999,309266.71,1809.364
0.4710174,309639.18,1828.1104
0.4700365,310012.17,1847.0523
0.4690563,310385.68,1866.1919
0.4680768,310759.73,1885.5306
0.4670979,311134.26,1905.0717
0.4661197,311509.3,1924.817
0.4651422,311884.89,1944.7671
0.4641653,312261.03,1964.9262
0.4631891,312637.63,1985.2958
0.4622136,313014.77,2005.8779000000002
0.4612387,313392.5,2026.6743
0.4602645,313770.75,2047.6882999999998
0.459291,314149.53,2068.9211
0.4583181,314528.86,2090.3752999999997
0.4573458,314908.73,2112.0539
0.4563742,315289.19,2133.9584999999997
0.4554032,315670.25,2156.0915
0.4544329,316051.77,2178.456
0.4534632,316433.93,2201.0538
0.4524942,316816.58,2223.8871
0.4515257,317199.85000000003,2246.9592000000002
0.4505579,317583.77,2270.2717
0.4495908,317968.16000000003,2293.828
0.4486242,318353.17,2317.6304999999998
0.4476582,318738.79,2341.6820000000002
0.4466929,319124.92,2365.984
0.4457282,319511.68,2390.5413000000003
0.4447641,319899.0,2415.355
0.4438005,320286.98,2440.4278
0.4428376,320675.51,2465.763
0.4418753,321064.60000000003,2491.3637999999996
0.4409136,321454.33,2517.232
0.4399524,321844.65,2543.3711
0.4389919,322235.57,2569.7838
0.4380319,322627.11,2596.473
0.4370725,323019.29,2623.4415000000004
0.4361137,323412.06,2650.6924
0.4351554,323805.47000000003,2678.2288
0.4341977,324199.43,2706.0536
0.4332406,324594.09,2734.1709
0.432284,324989.34,2762.582
0.431328,325385.27,2791.2907
0.4303726,325781.8,2820.3003999999996
0.4294177,326178.93,2849.6151
0.4284633,326576.74,2879.2369
0.4275095,326975.22000000003,2909.1691
0.4265562,327374.31,2939.4152
0.4256035,327774.10000000003,2969.9792
0.4246513,328174.45,3000.864
0.4236996,328575.51,3032.0737000000004
0.4227484,328977.18,3063.6103000000003
0.4217978,329379.58,3095.4782999999998
0.4208477,329782.64,3127.6812999999997
0.4198981,330186.31,3160.222
0.418949,330590.61,3193.1061
0.4180005,330995.78,3226.3323
0.4170524,331401.55,3259.9068
0.4161049,331808.12,3293.8315000000002
0.4151576,332215.60000000003,3328.1231
0.4142103,332624.07,3362.7904000000003
0.4132649,333032.59,3397.77
0.4123254,333439.54,3432.9071
0.4113931,333844.35000000003,3468.1587
0.4104622,334249.47000000003,3503.7349999999997
0.4095261,334657.88,3539.8991
0.4085843,335069.71,3576.6817
0.4076406,335483.46,3613.9426000000003
0.4066974,335897.86,3651.5879
0.4057552,336312.83,3689.6117
0.4048135,336728.61,3728.0308999999997
0.4038722,337145.09,3766.8545999999997
0.4029313,337562.39,3806.0834
0.4019909,337980.56,3845.7227000000003
0.4010509,338399.5,3885.7754999999997
0.4001115,338819.13,3926.249
0.3991724,339239.7,3967.1441
0.3982338,339660.88,4008.4676999999997
0.3972956,340082.94,4050.2234000000003
0.3963579,340505.79,4092.4141
0.3954206,340929.47000000003,4135.0464999999995
0.3944837,341353.81,4178.1245
0.3935473,341779.04,4221.6525
0.3926113,342204.91000000003,4265.6353
0.3916757,342631.67,4310.0773
0.3907406,343059.22000000003,4354.9828
0.3898059,343487.55,4400.3581
0.3888715,343916.67,4446.2055
0.3879377,344346.52,4492.5325
0.3870042,344777.19,4539.3413
0.3860711,345208.66000000003,4586.638800000001
0.3851384,345640.88,4634.4306
0.3842062,346074.0,4682.7181
0.3832743,346507.8,4731.5112
0.3823429,346942.4,4780.811199999999
0.3814119,347377.91000000003,4830.6247
0.3804812,347814.15,4880.9578
0.379551,348251.18,4931.8132
0.3786211,348689.12,4983.198899999999
0.3776917,349127.82,5035.1186
0.3767626,349567.39,5087.5784
0.3758339,350007.84,5140.582700000001
0.3749056,350449.04,5194.1398
0.3739777,350891.10000000003,5248.251899999999
0.3730502,351334.12,5302.9275
0.372123,351777.89,5358.17
0.3711963,352222.54,5413.9866999999995
0.3702699,352668.10000000003,5470.3839
0.3693439,353114.29,5527.3674
0.3684182,353561.58,5584.9409000000005
0.3674929,354009.67,5643.112099999999
0.366568,354458.65,5701.8843
0.3656435,354908.59,5761.2648
0.3647193,355359.49,5821.2564999999995
0.3637954,355811.22000000003,5881.8669
0.362872,356263.99,5943.1022
0.3619489,356717.65,6004.9678
0.3610261,357172.3,6067.4694
0.3601037,357627.92,6130.6147
0.3591816,358084.46,6194.4091
0.3582599,358542.02,6258.8568000000005
0.3573386,359000.52,6323.9655
0.3564175,359459.98,6389.7434
0.3554968,359920.48,6456.1937
0.3545765,360381.87,6523.3255
0.3536565,360844.29,6591.1426
0.3527368,361307.66000000003,6659.6548
0.3518174,361772.09,6728.864500000001
0.3508984,362237.42,6798.782499999999
0.3499797,362703.9,6869.4118
0.3490613,363171.19,6940.7625
0.3481433,363639.60000000003,7012.8386
0.3472255,364108.97000000003,7085.6475
0.3463081,364579.34,7159.1955
0.345391,365050.72000000003,7233.4902999999995
0.3444742,365523.09,7308.54
0.3435577,365996.61,7384.3496000000005
0.3426415,366471.0,7460.927299999999
0.3417256,366946.45,7538.2815
0.34081,367422.95,7616.4157000000005
0.3398946,367900.45,7695.3424
0.3389796,368379.05,7775.067
0.3380649,368858.64,7855.5968
0.3371504,369339.31,7936.939899999999
0.3362362,369820.96,8019.101900000001
0.3353223,370303.67,8102.094700000001
0.3344086,370787.43,8185.924800000001
0.3334952,371272.36,8270.596599999999
0.332582,371758.26,8356.1228
0.3316691,372245.2,8442.5092
0.3307564,372733.24,8529.7681
0.3298439,373222.39,8617.901899999999
0.3289316,373712.51,8706.9247
0.3280196,374203.84,8796.841199999999
0.3271078,374696.3,8887.6605
0.3261961,375189.79,8979.3955
0.3252846,375684.32,9072.052899999999
0.3243733,376180.03,9165.6435
0.3234621,376676.83,9260.1767
0.3225511,377174.71,9355.6632
0.3216402,377673.77,9452.109999999999
0.3207294,378174.03,9549.528699999999
0.3198187,378675.38,9647.9339
0.318908,379177.94,9747.3292
0.3179974,379681.61,9847.7371
0.3170868,380186.5,9949.1534
0.3161763,380692.5,10051.605
0.3152657,381199.92,10155.09
0.314355,381708.54,10259.627
0.3134443,382218.62,10365.222
0.3125335,382729.94,10471.892
0.3116225,383242.67,10579.646
0.3107113,383756.84,10688.503
0.3098,384272.35000000003,10798.478
0.3088883,384789.34,10909.581
0.3079764,385307.84,11021.832
0.3070641,385827.81,11135.244999999999
0.3061514,386349.34,11249.837
0.3052382,386872.41000000003,11365.627
0.3043245,387397.17,11482.630000000001
0.3034103,387923.60000000003,11600.866
0.3024954,388451.61,11720.359
0.3015799,388981.41000000003,11841.124
0.3006636,389513.14,11963.18
0.2997464,390046.61,12086.554
0.2988284,390581.95,12211.268
0.2979094,391119.26,12337.34
0.2969893,391658.5,12464.798
0.2960682,392199.91000000003,12593.658
0.2951459,392743.34,12723.953
0.2942224,393288.99,12855.7
0.2932975,393836.8,12988.92
0.2923714,394386.81,13123.642
0.2914438,394939.14,13259.886
0.2905148,395493.84,13397.669
0.2895844,396050.83,13537.01
0.2886526,396610.14,13677.93
0.2877194,397171.88,13820.438
0.2867848,397735.9,13964.546
0.2858488,398302.31,14110.26
0.2849117,398870.96,14257.581999999999
0.2839734,399441.85000000003,14406.515000000001
0.2830341,400014.8,14557.046
0.282094,400590.0,14709.163999999999
0.2811533,401167.0,14862.859
0.2802121,401745.78,15018.099
0.2792708,402326.26,15174.867
0.2783295,402908.39,15333.121000000001
0.2773886,403491.69,15492.841
0.2764483,404076.17,15653.982
0.2755088,404661.63,15816.504
0.2745705,405247.88,15980.371
0.2736335,405834.8,16145.542
0.2726981,406422.14,16311.988
0.2717646,407009.75,16479.666999999998
0.2708331,407597.5,16648.55
0.2699037,408185.3,16818.615
0.2689766,408772.98,16989.842
0.2680518,409360.59,17162.210000000003
0.2671294,409947.86,17335.718
0.2662094,410534.94,17510.359
0.2652917,411121.59,17686.145
0.2643764,411708.16000000003,17863.07
0.2634634,412294.44,18041.149999999998
0.2625524,412880.61,18220.406
0.2616436,413466.62,18400.851
0.2607366,414052.64,18582.515
0.2598314,414638.61,18765.427
0.2589279,415224.75,18949.611
0.2580259,415810.95,19135.104
0.2571252,416397.43,19321.933999999997
0.2562257,416984.10000000003,19510.135
0.2553274,417571.2,19699.733
0.25443,418158.66000000003,19890.769
0.2535335,418746.62,20083.263
0.2526377,419335.15,20277.244
0.2517425,419924.21,20472.752
0.250848,420513.86,20669.786
0.2499539,421104.12,20868.394
0.2490603,421695.06,21068.587
0.248167,422286.8,21270.385000000002
0.2472741,422879.05,21473.811999999998
0.2463814,423472.04000000004,21678.874
0.245489,424065.88,21885.592
0.2445969,424660.32,22093.984
0.243705,425255.49,22304.058999999997
0.2428132,425851.35000000003,22515.83
0.2419217,426447.95,22729.308
0.2410304,427045.18,22944.507
0.2401392,427643.13,23161.417
0.2392483,428241.69,23380.066
0.2383576,428840.82,23600.457
0.237467,429440.60000000003,23822.592
0.2365767,430040.87,24046.481
0.2356867,430641.72000000003,24272.127999999997
0.2347969,431243.16000000003,24499.531000000003
0.2339073,431845.01,24728.701999999997
0.2330181,432447.32,24959.651
0.2321291,433050.16000000003,25192.367000000002
0.2312405,433653.2,25426.867000000002
0.2303522,434256.77,25663.143
0.2294642,434860.63,25901.204
0.2285766,435464.74,26141.055
0.2276894,436069.17,26382.694
0.2268026,436673.75,26626.124
0.2259163,437278.59,26871.341999999997
0.2250304,437883.58,27118.362999999998
0.2241449,438488.71,27367.171
0.22326,439093.8,27617.782
0.2223756,439699.04000000004,27870.178
0.2214917,440304.18,28124.381
0.2206085,440909.31,28380.373
0.2197257,441514.32,28638.16
0.2188437,442119.21,28897.743
0.2179622,442723.91000000003,29159.113999999998
0.2170815,443328.32,29422.282
0.2162014,443932.55,29687.234
0.2153221,444536.23,29953.972
0.2144435,445139.72000000003,30222.486
0.2135657,445742.57,30492.786
0.2126887,446345.06,30764.859
0.2118126,446946.99,31038.695
0.2109374,447548.22000000003,31314.307
0.2100631,448148.91000000003,31591.66
0.2091897,448748.89,31870.766
0.2083173,449348.2,32151.594000000005
0.2074459,449946.78,32434.148999999998
0.2065756,450544.57,32718.411000000004
0.2057063,451141.38,33004.382
0.2048382,451737.41000000003,33292.043
0.2039712,452332.36,33581.39
0.2031055,452926.39,33872.39
0.202241,453519.35000000003,34165.068
0.2013777,454111.11,34459.375
0.2005158,454701.61,34755.322
0.1996552,455290.96,35052.888000000006
0.198796,455878.92,35352.049
0.1979383,456465.53,35652.797
0.1970821,457050.58,35955.123
0.1962274,457634.16000000003,36259.001
0.1953742,458216.28,36564.407
0.1945227,458796.64,36871.344
0.1936728,459375.29000000004,37179.778
0.1928247,459952.25,37489.686
0.1919783,460527.39,37801.066
0.1911336,461100.52,38113.898
0.1902909,461671.8,38428.159999999996
0.1894499,462240.84,38743.829
0.1886109,462808.01,39060.886000000006
0.1877739,463372.72000000003,39379.337999999996
0.1869388,463935.43,39699.133
0.1861058,464495.60000000003,40020.278
0.1852749,465053.57,40342.738
0.184446,465609.01,40666.5
0.1836193,466161.85000000003,40991.560999999994
0.1827948,466712.22000000003,41317.874
0.1819726,467259.76,41645.457
0.1811525,467804.60000000003,41974.263999999996
0.1803348,468346.64,42304.288
0.1795194,468885.92,42635.494
0.1787063,469422.32,42967.866
0.1778957,469955.72000000003,43301.403999999995
0.1770875,470486.19,43636.047
0.1762817,471013.60000000003,43971.794
0.1754785,471537.89,44308.627
0.1746778,472059.06,44646.507
0.1738797,472577.04000000004,44985.425
0.1730842,473091.81,45325.36
0.1722913,473603.2,45666.275
0.1715011,474111.38,46008.162
0.1707136,474616.10000000003,46350.992
0.1699288,475117.44,46694.743
0.1691468,475615.35000000003,47039.399000000005
0.1683675,476109.72000000003,47384.931000000004
0.1675911,476600.56,47731.331
0.1668174,477087.88,48078.567
0.1660466,477571.49,48426.617
0.1652787,478051.53,48775.467
0.1645136,478527.92,49125.106999999996
0.1637514,479000.60000000003,49475.485
0.1629922,479469.45,49826.62899999999
0.1622358,479934.59,50178.477999999996
0.1614824,480395.95,50531.037
0.160732,480853.46,50884.274
0.1599845,481307.16000000003,51238.185000000005
0.1592399,481756.94,51592.759999999995
0.1584984,482202.92,51947.953
0.1577598,482644.92,52303.780000000006
0.1570242,483083.04000000004,52660.210999999996
0.1562916,483517.14,53017.233
0.155562,483947.36,53374.822
0.1548354,484373.58,53732.988
0.1541118,484795.91000000003,54091.691
0.1533912,485214.15,54450.936
0.1526735,485628.41000000003,54810.706000000006
0.1519588,486038.61,55170.992
0.1512471,486444.98,55531.762
0.1505384,486847.25,55893.026999999995
0.1498327,487245.59,56254.75
0.1491299,487639.81,56616.967000000004
0.14843,488030.34,56979.609000000004
0.1477331,488416.74,57342.694
0.1470391,488799.19,57706.221999999994
0.1463479,489177.86,58070.15
0.1456597,489552.51,58434.508
0.1449744,489923.14,58799.274
0.1442919,490290.07,59164.439
0.1436122,490653.0,59530.002
0.1429354,491012.08,59895.950999999994
0.1422614,491367.23,60262.293
0.1415902,491718.5,60629.015
0.1409218,492066.02,60996.107
0.1402561,492409.68,61363.568999999996
0.1395931,492749.51,61731.406
0.1389329,493085.54000000004,62099.612
0.1382753,493417.75,62468.178
0.1376204,493746.15,62837.106
0.1369682,494070.8,63206.408
0.1363186,494391.72000000003,63576.051999999996
0.1356716,494708.82,63946.073
0.1350272,495022.34,64316.435999999994
0.1343853,495332.12,64687.15400000001
0.133746,495638.25,65058.229999999996
0.1331091,495940.69,65429.67
0.1324748,496239.43,65801.47
0.1318429,496534.55,66173.639
0.1312134,496826.10000000003,66546.153
0.1305864,497114.11,66919.029
0.1299617,497398.45,67292.273
0.1293394,497679.28,67665.881
0.1287194,497956.60000000003,68039.85299999999
0.1281017,498230.35000000003,68414.204
0.1274863,498500.64,68788.899
0.1268732,498767.38,69164.018
0.1262623,499030.76,69539.494
0.1256536,499290.7,69915.343
0.125047,499547.22000000003,70291.578
0.1244427,499800.34,70668.19900000001
0.1238404,500050.08,71045.2
0.1232402,500296.5,71422.586
0.1226422,500539.51,71800.376
0.1220461,500779.24,72178.552
0.1214521,501015.67,72557.143
0.12086,501248.82,72936.13
0.12027,501478.72000000003,73315.528
0.1196818,501705.5,73695.32100000001
0.1190956,501928.85000000003,74075.557
0.1185113,502149.14,74456.20599999999
0.1179288,502366.28,74837.27
0.1173482,502580.21,75218.77399999999
0.1167694,502791.03,75600.70899999999
0.1161923,502998.72000000003,75983.091
0.1156171,503203.3,76365.905
0.1150435,503404.82,76749.156
0.1144717,503603.28,77132.879
0.1139016,503798.63,77517.047
0.1133331,503991.07,77901.665
0.1127663,504180.43,78286.77799999999
0.1122011,504366.83,78672.333
0.1116375,504550.26,79058.372
0.1110755,504730.81,79444.879
0.110515,504908.4,79831.86600000001
0.109956,505083.09,80219.347
0.1093985,505254.88,80607.31
0.1088426,505423.77,80995.761
0.108288,505589.85000000003,81384.70700000001
0.1077349,505753.02,81774.15299999999
0.1071832,505913.48000000004,82164.101
0.1066329,506071.06,82554.564
0.106084,506225.87,82945.55
0.1055364,506377.88,83337.024
0.1049902,506527.24,83729.02399999999
0.1044452,506673.78,84121.552
0.1039016,506817.55,84514.591
0.1033592,506958.78,84908.14899999999
0.102818,507097.22000000003,85302.234
0.1022781,507233.0,85696.86799999999
0.1017394,507366.18,86092.019
0.1012018,507496.72000000003,86487.709
0.1006654,507624.58,86883.935
0.1001302,507749.82,87280.708
0.0995961,507872.49,87678.003
0.0990631,507992.65,88075.848
0.0985312,508110.14,88474.238
0.0980004,508225.23000000004,88873.16900000001
0.0974706,508337.63,89272.655
0.0969419,508447.62,89672.658
0.0964142,508555.06,90073.227
0.0958875,508660.02,90474.33
0.0953618,508762.56,90875.971
0.094837,508862.48000000004,91278.193
0.0943132,508960.2,91680.903
0.0937904,509055.34,92084.20599999999
0.0932684,509147.98000000004,92488.033
0.0927474,509238.35000000003,92892.384
0.0922272,509326.24,93297.301
0.091708,509411.76,93702.724
0.0911895,509495.03,94108.72
0.090672,509575.8,94515.211
0.0901552,509654.28,94922.247
0.0896393,509730.36,95329.822
0.0891242,509804.17,95737.92
0.0886099,509875.71,96146.515
0.0880963,509944.97000000003,96555.606
0.0875835,510011.96,96965.231
0.0870714,510076.60000000003,97375.364
0.0865601,510139.11,97785.954
0.0860495,510199.3,98197.058
0.0855396,510257.38,98608.639
0.0850304,510313.25,99020.691
0.0845219,510366.8,99433.252
0.084014,510418.32,99846.25200000001
0.0835068,510467.63,100259.70999999999
0.0830002,510514.8,100673.61
0.0824943,510559.87,101087.94
0.081989,510602.84,101502.70000000001
0.0814843,510643.83,101917.87999999999
0.0809802,510682.60000000003,102333.46
0.0804767,510719.34,102749.42
0.0799738,510754.04000000004,103165.78
0.0794714,510786.76,103582.51
0.0789696,510817.49,103999.62
0.0784684,510846.27,104417.06999999999
0.0779676,510872.99,104834.85
0.0774674,510897.7,105252.98
0.0769678,510920.58,105671.40000000001
0.0764686,510941.5,106090.13
0.0759699,510960.49,106509.17
0.0754718,510977.59,106928.43000000001
0.0749741,510992.76,107347.96
0.0744769,511006.10000000003,107767.74
0.0739801,511017.60000000003,108187.70999999999
0.0734839,511027.19,108607.9
0.0729881,511035.09,109028.26000000001
0.0724927,511041.16000000003,109448.76
0.0719978,511045.44,109869.41
0.0715034,511047.94,110290.17
0.0710094,511048.73000000004,110711.03
0.0705158,511047.72000000003,111131.96
0.0700227,511045.17,111552.92
0.06953,511040.78,111973.91
0.0690378,511034.77,112394.88
0.068546,511027.12,112815.8
0.0680546,511017.81,113236.7
0.0675636,511007.06,113657.45
0.0670731,510994.52,114078.14
0.066583,510980.45,114498.65
0.0660934,510964.9,114918.98999999999
0.0656042,510947.72000000003,115339.11
0.0651154,510929.21,115758.96
0.0646271,510909.02,116178.58
0.0641392,510887.47000000003,116597.84999999999
0.0636517,510864.49,117016.76000000001
0.0631648,510840.07,117435.29
0.0626782,510814.32,117853.38
0.0621922,510787.14,118271.01999999999
0.0617066,510758.57,118688.12
0.0612216,510728.73000000004,119104.72
0.060737,510697.63,119520.69
0.0602529,510665.16000000003,119936.04000000001
0.0597693,510631.44,120350.71
0.0592863,510596.58,120764.65000000001
0.0588038,510560.49,121177.8
0.0583218,510523.19,121590.14
0.0578405,510484.72000000003,122001.62
0.0573597,510445.13,122412.19
0.0568795,510404.52,122821.75
0.0563999,510362.8,123230.32
0.055921,510319.98000000004,123637.8
0.0554427,510276.25,124044.1
0.0549651,510231.47000000003,124449.28
0.0544882,510185.74,124853.18
0.0540121,510139.09,125255.78
0.0535367,510091.43,125657.03
0.053062,510043.06,126056.84
0.0525882,509993.8,126455.16
0.0521152,509943.72000000003,126851.95
0.051643,509892.84,127247.14
0.0511718,509841.19,127640.63
0.0507015,509788.86,128032.36999999998
0.0502321,509735.84,128422.32999999999
0.0497638,509682.11,128810.40999999999
0.0492964,509627.8,129196.54
0.0488302,509572.96,129580.69
0.048365,509517.45,129962.71999999999
0.047901,509461.5,130342.65
0.0474381,509405.03,130720.34
0.0469766,509348.01,131095.77
0.0465162,509290.64,131468.83
0.0460572,509232.95,131839.46
0.0455996,509174.86,132207.62
0.0451434,509116.36,132573.19
0.0446886,509057.66000000003,132936.13
0.0442354,508998.61,133296.4
0.0437837,508939.46,133653.84
0.0433337,508880.06,134008.44
0.0428853,508820.49,134360.13
0.0424386,508760.83,134708.86
0.0419937,508701.05,135054.56
0.0415506,508641.25,135397.11
0.0411095,508581.41000000003,135736.47
0.0406702,508521.57,136072.63
0.040233,508461.7,136405.5
0.0397978,508402.0,136734.99000000002
0.0393647,508342.38,137061.05
0.0389337,508282.92,137383.63
0.038505,508223.60000000003,137702.69999999998
0.0380786,508164.44,138018.2
0.0376545,508105.52,138330.02
0.0372327,508046.9,138638.2
0.0368135,507988.59,138942.62
0.0363967,507930.41000000003,139243.31
0.0359824,507872.82,139540.14
0.0355708,507815.33,139833.16
0.0351618,507758.53,140122.26
0.0347555,507701.88,140407.47
0.034352,507645.73000000004,140688.71
0.0339513,507590.06,140966.01
0.0335534,507534.92,141239.28
0.0331584,507480.2,141508.56999999998
0.0327663,507426.01,141773.78999999998
0.0323773,507372.45,142034.97
0.0319912,507319.36,142292.1
0.0316082,507266.91000000003,142545.16
0.0312283,507214.93,142794.13
0.0308515,507163.60000000003,143039.06
0.0304779,507112.94,143279.88
0.0301075,507062.9,143516.63999999998
0.0297403,507013.39,143749.33
0.0293763,506964.65,143977.99000000002
0.0290156,506916.58,144202.59999999998
0.0286582,506869.08,144423.18
0.0283042,506822.27,144639.77
0.0279534,506776.19,144852.33
0.0276061,506730.82,145060.94999999998
0.027262,506686.13,145265.63999999998
0.0269214,506642.01,145466.47
0.0265842,506598.79000000004,145663.36000000002
0.0262503,506556.2,145856.41
0.0259198,506514.23000000004,146045.66
0.0255928,506473.05,146231.13
0.0252691,506432.57,146412.9
0.0249489,506392.87,146590.92
0.0246321,506353.67,146765.32
0.0243187,506315.3,146936.07
0.0240087,506277.60000000003,147103.25
0.023702,506240.65,147266.93
0.0233988,506204.33,147427.14
0.0230989,506168.76,147583.91
0.0228024,506133.74,147737.31
0.0225093,506099.52,147887.34
0.0222195,506066.03,148034.08
0.021933,506033.04000000004,148177.6
0.0216499,506000.8,148317.93
0.02137,505969.27,148455.13
0.0210934,505938.23000000004,148589.28
0.0208201,505907.96,148720.36
0.0205499,505878.26,148848.47999999998
0.0202831,505849.13,148973.69
0.0200194,505820.78,149095.99
0.0197588,505792.94,149215.47
0.0195015,505765.65,149332.2
0.0192472,505739.0,149446.22
0.018996,505712.91000000003,149557.53000000003
0.018748,505687.41000000003,149666.25
0.0185029,505662.51,149772.4
0.0182609,505638.04000000004,149876.07
0.0180219,505614.28,149977.2
0.0177858,505590.93,150075.97
0.0175527,505568.21,150172.36
0.0173225,505545.82,150266.46
0.0170952,505524.09,150358.25
0.0168708,505502.85000000003,150447.83000000002
0.0166491,505482.05,150535.28
0.0164303,505461.73000000004,150620.56999999998
0.0162143,505442.02,150703.73
0.0160009,505422.63,150784.91
0.0157903,505403.71,150864.1
0.0155824,505385.28,150941.31
0.0153772,505367.2,151016.65
0.0151745,505349.59,151090.12000000002
0.0149745,505332.43,151161.77
0.0147771,505315.65,151231.63999999998
0.0145821,505299.3,151299.75
0.0143897,505283.33,151366.19
0.0141998,505267.66000000003,151430.98
0.0140123,505252.42,151494.13999999998
0.0138273,505237.66000000003,151555.71
0.0136446,505223.15,151615.73
0.0134644,505208.95,151674.29
0.0132864,505195.16000000003,151731.31
0.0131108,505181.74,151786.92
0.0129375,505168.63,151841.13
0.0127664,505155.86,151893.94999999998
0.0125975,505143.27,151945.44999999998
0.0124309,505131.08,151995.65000000002
0.0122664,505119.21,152044.57
0.0121041,505107.66000000003,152092.25
0.0119439,505096.36,152138.7
0.0117858,505085.34,152183.97999999998
0.0116298,505074.55,152228.09
0.0114758,505064.10000000003,152271.09999999998
0.0113239,505053.82,152312.99000000002
0.0111739,505043.85000000003,152353.85
0.0110259,505034.15,152393.63
0.0108799,505024.74,152432.4
0.0107358,505015.53,152470.11000000002
0.0105935,505006.44,152506.94999999998
0.0104532,504997.66000000003,152542.8
0.0103147,504989.13,152577.73
0.010178,504980.72000000003,152611.76
0.0100431,504972.62,152644.92
0.00991,504964.69,152677.23
0.0097786,504956.92,152708.72
0.009649,504949.48000000004,152739.31999999998
0.0095211,504942.07,152769.22999999998
0.0093949,504934.94,152798.34
0.0092703,504927.92,152826.67
0.0091474,504921.04000000004,152854.28999999998
0.0090261,504914.60000000003,152881.16
0.0089065,504908.03,152907.37999999998
0.0087884,504901.74,152932.91999999998
0.0086718,504895.56,152957.78000000003
0.0085568,504889.61,152982.0
0.0084433,504883.8,153005.58000000002
0.0083314,504878.11,153028.55
0.0082209,504872.59,153050.94
0.0081118,504867.24,153072.75
0.0080042,504861.95,153093.97
0.0078981,504856.82,153114.65999999997
0.0077933,504851.79000000004,153134.83
0.0076899,504847.01,153154.41999999998
0.0075879,504842.16000000003,153173.55000000002
0.0074873,504837.57,153192.16
0.007388,504833.17,153210.28999999998
0.00729,504828.7,153227.94999999998
0.0071933,504824.37,153245.17
0.0070978,504820.29000000004,153261.91
0.0070037,504816.25,153278.19
0.0069107,504812.21,153294.12
0.0068191,504808.4,153309.57
0.0067286,504804.67,153324.66
0.0066393,504800.97000000003,153339.33
0.0065512,504797.47000000003,153353.61000000002
0.0064643,504793.91000000003,153367.57
0.0063786,504790.45,153381.13999999998
0.0062939,504787.16000000003,153394.33
0.0062104,504784.01,153407.22
0.006128,504780.93,153419.72
0.0060467,504777.78,153431.93
0.0059665,504774.82,153443.81999999998
0.0058873,504771.94,153455.38
0.0058092,504768.97000000003,153466.66999999998
0.0057321,504766.35000000003,153477.63
0.0056561,504763.66000000003,153488.34
0.005581,504761.03,153498.72999999998
0.005507,504758.49,153508.89
0.0054339,504755.99,153518.77
0.0053618,504753.58,153528.38
0.0052907,504751.19,153537.73
0.0052204,504748.85000000003,153546.88999999998
0.0051512,504746.62,153555.74
0.0050828,504744.37,153564.4
0.0050154,504742.36,153572.83000000002
0.0049488,504740.22000000003,153581.05000000002
0.0048832,504738.16000000003,153589.04
0.0048184,504736.24,153596.81
0.0047544,504734.3,153604.41
0.0046913,504732.43,153611.8
0.0046291,504730.64,153618.97999999998
0.0045677,504728.82,153625.96
0.0045071,504727.05,153632.80000000002
0.0044472,504725.35000000003,153639.43
0.0043882,504723.63,153645.90999999997
0.00433,504722.09,153652.19
0.0042725,504720.57,153658.38
0.0042159,504718.96,153664.34
0.0041599,504717.46,153670.15
0.0041047,504716.0,153675.83
0.0040502,504714.54000000004,153681.37
0.0039965,504713.22000000003,153686.75
0.0039435,504711.92,153691.96
0.0038911,504710.56,153697.07
0.0038395,504709.21,153702.04
0.0037885,504708.04000000004,153706.87
0.0037383,504706.77,153711.6
0.0036887,504705.53,153716.19
0.0036397,504704.32,153720.66
0.0035914,504703.28,153725.01
0.0035438,504702.13,153729.27000000002
0.0034967,504701.06,153733.4
0.0034503,504699.98000000004,153737.43
0.0034046,504698.83,153741.38
0.0033594,504697.94,153745.16
0.0033148,504696.91000000003,153748.87000000002
0.0032708,504695.9,153752.53
0.0032274,504695.07,153756.07
0.0031846,504694.10000000003,153759.49
0.0031423,504693.19,153762.84999999998
0.0031006,504692.29000000004,153766.13
0.0030595,504691.43,153769.31
0.0030189,504690.67,153772.39
0.0029788,504689.76,153775.41999999998
0.0029393,504689.04000000004,153778.36
0.0029003,504688.23000000004,153781.2
0.0028618,504687.42,153784.02
0.0028238,504686.72000000003,153786.73
0.0027864,504685.95,153789.4
0.0027494,504685.3,153791.96
0.0027129,504684.53,153794.5
0.0026769,504683.9,153796.96000000002
0.0026414,504683.17,153799.36000000002
0.0026063,504682.55,153801.67
0.0025717,504681.89,153803.94
0.0025376,504681.29000000004,153806.15
0.0025039,504680.65,153808.32
0.0024707,504680.0,153810.44
0.0024379,504679.44,153812.5
0.0024056,504678.81,153814.51
0.0023737,504678.23000000004,153816.46000000002
0.0023422,504677.52,153818.43
0.0023111,504676.94,153820.30000000002
0.0022804,504676.45,153822.12000000002
0.0022501,504675.86,153823.93
0.0022203,504675.29000000004,153825.67
0.0021908,504674.7,153827.39
0.0021618,504674.11,153829.03999999998
0.0021331,504673.64,153830.66
0.0021048,504673.16000000003,153832.24000000002
0.0020768,504672.67,153833.72
0.0020493,504672.31,153835.13999999998
0.0020221,504671.95,153836.49
0.0019952,504671.8,153837.71
0.0019688,504671.61,153838.93
0.0019426,504671.37,153840.12999999998
0.0019169,504670.96,153841.43
0.0018914,504670.57,153842.7
0.0018663,504670.01,153844.04
0.0018416,504669.57,153845.29
0.0018171,504669.19,153846.49
0.001793,504668.75,153847.65
0.0017692,504668.36,153848.76
0.0017457,504667.91000000003,153849.88999999998
0.0017226,504667.54000000004,153850.97
0.0016997,504667.2,153851.98
0.0016772,504666.75,153853.03999999998
0.0016549,504666.46,153854.03
0.0016329,504666.03,153855.04
0.0016113,504665.69,153856.0
0.0015899,504665.3,153856.94
0.0015688,504665.01,153857.84
0.001548,504664.68,153858.72
0.0015274,504664.34,153859.6
0.0015072,504663.94,153860.47
0.0014872,504663.57,153861.32
0.0014674,504663.31,153862.1
0.001448,504662.95,153862.88999999998
0.0014288,504662.63,153863.69
0.0014098,504662.28,153864.47
0.0013911,504662.28,153865.01
0.0,504655.69,153889.36000000002

